A Hybrid High-Order method for the power-law Brinkman problem with robust error estimates in all regimes

In this work we propose and analyze a new Hybrid High-Order method for the Brinkman problem for fluids with power-law viscosity. The proposed method supports general meshes and arbitrary approximation orders and is robust in all regimes, from pure (power-law) Stokes to pure Darcy. Robustness is reflected by error estimates that distinguish the contributions from Stokes- and Darcy-dominated elements as identified by an appropriate dimensionless number, and that additionally account for pre-asymptotic orders of convergence. Theoretical results are illustrated by a complete panel of numerical experiments.

==> results/test1/r1_25/hexa/hexa1_k0_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0.0784305,--,0.140343,--,0.0488832,--,0.154251,--,0.00601608,--,0.0755159,--
0,0.129713,441,1400,0.0413153,1.03,0.0729647,1.05,0.016498,1.75,0.0801599,1.05,0.0016635,2.07,0.0325085,1.36
0,0.0657364,1681,5200,0.0207295,1.01,0.0369188,1.00,0.00456177,1.89,0.040721,1.00,0.000417977,2.03,0.0136656,1.28
0,0.0329799,6561,20000,0.0103489,1.01,0.0185509,1.00,0.00117136,1.97,0.0205094,0.99,0.000104107,2.02,0.00573012,1.26
0,0.016504,25921,78400,0.00517484,1.00,0.00929754,1.00,0.000295081,1.99,0.0102908,1.00,2.60256e-05,2.00,0.0024037,1.25


==> results/test1/r1_25/hexa/hexa1_k0_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0.0768789,--,0.139787,--,0.0477415,--,0.153996,--,0.00591037,--,0.0854736,--
0,0.129713,441,1400,0.0407404,1.02,0.0728118,1.05,0.0163304,1.73,0.0801281,1.05,0.00165978,2.04,0.0378226,1.31
0,0.0657364,1681,5200,0.02049,1.01,0.0368872,1.00,0.00453226,1.89,0.040717,1.00,0.000419841,2.02,0.0161657,1.25
0,0.0329799,6561,20000,0.0102441,1.01,0.0185465,1.00,0.0011645,1.97,0.0205089,0.99,0.000104942,2.01,0.00684424,1.25
0,0.016504,25921,78400,0.00512424,1.00,0.00929696,1.00,0.000293289,1.99,0.0102907,1.00,2.62578e-05,2.00,0.00288686,1.25


==> results/test1/r1_25/hexa/hexa1_k0_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0.258624,--,0.253187,--,0.119229,--,0.157955,--,0.0142156,--,0.0255025,--
0,0.129713,441,1400,0.144036,0.94,0.164069,0.70,0.0501436,1.39,0.0840147,1.02,0.00251438,2.79,0.00739693,1.99
0,0.0657364,1681,5200,0.0661531,1.14,0.0889686,0.90,0.0174275,1.55,0.0420842,1.02,0.000303716,3.11,0.00193173,1.98
0,0.0329799,6561,20000,0.0313584,1.08,0.0425233,1.07,0.00536843,1.71,0.0208039,1.02,2.882e-05,3.41,0.000497176,1.97
0,0.016504,25921,78400,0.011368,1.47,0.0163272,1.38,0.00117039,2.20,0.0103242,1.01,1.36982e-06,4.40,0.000126084,1.98


==> results/test1/r1_25/hexa/hexa1_k0_mu7_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0,--,0,--,0.127185,--,0.158403,--,0.016176,--,0.0250914,--
0,0.129713,441,1400,0,,0,,0.0617941,1.16,0.0850786,1.00,0.00381851,2.32,0.00723837,2.00
0,0.0657364,1681,5200,0,,0,,0.0265123,1.25,0.043217,1.00,0.000702901,2.49,0.00186771,1.99
0,0.0329799,6561,20000,0,,0,,0.0106506,1.32,0.0214188,1.02,0.000113435,2.64,0.000458765,2.04
0,0.016504,25921,78400,0,,0,,0.00407516,1.39,0.0105728,1.02,1.66069e-05,2.78,0.000111784,2.04


==> results/test1/r1_25/hexa/hexa1_k1_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.00915617,--,0.0148246,--,0.0038249,--,0.0147219,--,8.20417e-05,--,0.00431166,--
1,0.129713,441,1400,0.00268631,1.97,0.00446984,1.93,0.00063077,2.90,0.00427544,1.99,7.03409e-06,3.95,0.000958026,2.42
1,0.0657364,1681,5200,0.000678464,2.02,0.00116286,1.98,9.52669e-05,2.78,0.0011234,1.97,4.48024e-07,4.05,0.000177627,2.48
1,0.0329799,6561,20000,0.000164504,2.05,0.000287286,2.03,1.52522e-05,2.66,0.00028584,1.98,2.63241e-08,4.11,3.09143e-05,2.53
1,0.016504,25921,78400,3.76203e-05,2.13,6.77225e-05,2.09,2.4202e-06,2.66,7.19457e-05,1.99,1.3764e-09,4.26,5.07643e-06,2.61


==> results/test1/r1_25/hexa/hexa1_k1_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.00927291,--,0.0150652,--,0.00394951,--,0.0147405,--,8.59868e-05,--,0.00527798,--
1,0.129713,441,1400,0.00270565,1.98,0.00450379,1.94,0.000656256,2.89,0.00427933,1.99,7.32057e-06,3.97,0.00116673,2.43
1,0.0657364,1681,5200,0.000680777,2.03,0.00116847,1.99,0.000102655,2.73,0.00112407,1.97,4.63458e-07,4.06,0.000216033,2.48
1,0.0329799,6561,20000,0.000165377,2.05,0.000290006,2.02,1.70389e-05,2.60,0.00028594,1.98,2.73497e-08,4.10,3.78448e-05,2.53
1,0.016504,25921,78400,3.78089e-05,2.13,6.88889e-05,2.08,2.8006e-06,2.61,7.19594e-05,1.99,1.42951e-09,4.26,6.27603e-06,2.60


==> results/test1/r1_25/hexa/hexa1_k1_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.0560842,--,0.0700127,--,0.028707,--,0.0153191,--,0.000824094,--,0.000356866,--
1,0.129713,441,1400,0.0176046,1.87,0.024759,1.67,0.00561727,2.63,0.00432191,2.04,3.15538e-05,5.25,5.20316e-05,3.10
1,0.0657364,1681,5200,0.00218963,3.07,0.00354552,2.86,0.000354911,4.06,0.00113014,1.97,1.25962e-07,8.13,4.21487e-06,3.70
1,0.0329799,6561,20000,0.000288262,2.94,0.000425334,3.07,3.10739e-05,3.53,0.000286219,1.99,9.65589e-10,7.06,2.89349e-07,3.88
1,0.016504,25921,78400,5.12738e-05,2.49,8.13382e-05,2.39,2.95749e-06,3.40,7.19447e-05,1.99,8.74672e-12,6.79,3.14251e-08,3.21


==> results/test1/r1_25/hexa/hexa1_k1_mu7_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0,--,0,--,0.0337515,--,0.0157357,--,0.00113916,--,0.000247611,--
1,0.129713,441,1400,0,,0,,0.0100513,1.95,0.00439282,2.05,0.000101029,3.90,1.92969e-05,4.11
1,0.0657364,1681,5200,0,,0,,0.00266768,1.95,0.00113701,1.99,7.1165e-06,3.90,1.29279e-06,3.98
1,0.0329799,6561,20000,0,,0,,0.000679988,1.98,0.000287437,1.99,4.62384e-07,3.96,8.262e-08,3.99
1,0.016504,25921,78400,0,,0,,0.000171154,1.99,7.21409e-05,2.00,2.92938e-08,3.99,5.20431e-09,3.99


==> results/test1/r1_25/hexa/hexa1_k2_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.00200721,--,0.00214994,--,0.000450923,--,0.00109537,--,3.92407e-06,--,0.000382679,--
2,0.129713,441,1400,0.000280428,3.17,0.000289507,3.23,3.47019e-05,4.13,0.00016975,3.00,7.65023e-08,6.34,3.12039e-05,4.04
2,0.0657364,1681,5200,3.37598e-05,3.11,3.50993e-05,3.10,2.24652e-06,4.03,2.2703e-05,2.96,1.10834e-09,6.23,2.23206e-06,3.88
2,0.0329799,6561,20000,4.21723e-06,3.02,4.39941e-06,3.01,1.48949e-07,3.93,2.9055e-06,2.98,1.72934e-11,6.03,1.66461e-07,3.76
2,0.016504,25921,78400,5.57801e-07,2.92,5.78354e-07,2.93,1.44549e-08,3.37,3.66544e-07,2.99,3.02536e-13,5.84,1.31767e-08,3.66


==> results/test1/r1_25/hexa/hexa1_k2_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.00199647,--,0.00217178,--,0.000458604,--,0.00109812,--,3.98589e-06,--,0.000468834,--
2,0.129713,441,1400,0.000284736,3.14,0.000299519,3.19,3.60058e-05,4.10,0.000170001,3.00,8.10745e-08,6.27,3.9403e-05,3.99
2,0.0657364,1681,5200,3.44997e-05,3.11,3.65037e-05,3.10,2.31953e-06,4.03,2.27098e-05,2.96,1.19023e-09,6.21,2.8374e-06,3.87
2,0.0329799,6561,20000,4.296e-06,3.02,4.56169e-06,3.02,1.49872e-07,3.97,2.90558e-06,2.98,1.84556e-11,6.04,2.10817e-07,3.77
2,0.016504,25921,78400,5.61442e-07,2.94,5.92467e-07,2.95,1.36744e-08,3.46,3.66536e-07,2.99,3.15217e-13,5.88,1.64373e-08,3.69


==> results/test1/r1_25/hexa/hexa1_k2_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.00693686,--,0.00712051,--,0.00202629,--,0.0012107,--,4.10587e-06,--,8.4948e-06,--
2,0.129713,441,1400,0.000962087,3.18,0.00102285,3.12,0.000176083,3.93,0.000175177,3.11,3.10052e-08,7.87,6.52601e-07,4.13
2,0.0657364,1681,5200,5.04055e-05,4.34,5.54367e-05,4.29,4.42612e-06,5.42,2.28491e-05,3.00,1.95905e-11,10.84,1.67864e-08,5.39
2,0.0329799,6561,20000,5.24413e-06,3.28,5.62734e-06,3.32,2.34801e-07,4.26,2.90879e-06,2.99,5.51316e-14,8.51,9.40433e-10,4.18
2,0.016504,25921,78400,5.98664e-07,3.13,6.22309e-07,3.18,1.37104e-08,4.10,3.66511e-07,2.99,1.87976e-16,8.21,5.95693e-11,3.99


==> results/test1/r1_25/hexa/hexa1_k2_mu7_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0,--,0,--,0.00283116,--,0.00124071,--,8.01547e-06,--,1.53935e-06,--
2,0.129713,441,1400,0,,0,,0.000427611,3.04,0.000185992,3.06,1.82851e-07,6.09,3.45931e-08,6.11
2,0.0657364,1681,5200,0,,0,,5.57464e-05,3.00,2.4375e-05,2.99,3.10766e-09,6.00,5.94139e-10,5.98
2,0.0329799,6561,20000,0,,0,,7.04326e-06,3.00,3.08776e-06,3.00,4.96075e-11,6.00,9.53429e-12,5.99
2,0.016504,25921,78400,0,,0,,8.83678e-07,3.00,3.87742e-07,3.00,7.80887e-13,6.00,1.50344e-13,5.99


==> results/test1/r1_25/tri/tri_k0_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.153425,--,0.236364,--,0.060394,--,0.244715,--,0.0228818,--,0.146941,--
0,0.125,224,352,0.0769509,1.00,0.116694,1.02,0.0160037,1.92,0.120519,1.02,0.00574854,1.99,0.0589131,1.32
0,0.0625,896,1376,0.0384406,1.00,0.0578793,1.01,0.0040343,1.99,0.0600572,1.00,0.00143394,2.00,0.0240855,1.29
0,0.03125,3584,5440,0.0191894,1.00,0.028843,1.00,0.00100782,2.00,0.0300122,1.00,0.000357294,2.00,0.00997715,1.27
0,0.015625,14336,21632,0.00958721,1.00,0.0144044,1.00,0.000251771,2.00,0.0150049,1.00,8.91816e-05,2.00,0.00416192,1.26
0,0.0078125,57344,86272,0.00479267,1.00,0.00719969,1.00,6.2929e-05,2.00,0.00750236,1.00,2.22866e-05,2.00,0.00174243,1.26


==> results/test1/r1_25/tri/tri_k0_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.181131,--,0.245865,--,0.0693559,--,0.245672,--,0.0328084,--,0.173129,--
0,0.125,224,352,0.0884079,1.03,0.120897,1.02,0.0177463,1.97,0.120657,1.03,0.00781595,2.07,0.071288,1.28
0,0.0625,896,1376,0.0443198,1.00,0.0604142,1.00,0.00448375,1.98,0.0600573,1.01,0.00196425,1.99,0.0299518,1.25
0,0.03125,3584,5440,0.0222077,1.00,0.0302312,1.00,0.0011224,2.00,0.0299953,1.00,0.000493181,1.99,0.0126057,1.25
0,0.015625,14336,21632,0.0111163,1.00,0.0151209,1.00,0.00028025,2.00,0.0149935,1.00,0.000123571,2.00,0.00530237,1.25
0,0.0078125,57344,86272,0.00556032,1.00,0.00756147,1.00,6.99647e-05,2.00,0.00749627,1.00,3.09172e-05,2.00,0.00222975,1.25


==> results/test1/r1_25/tri/tri_k0_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.679296,--,0.387742,--,0.266847,--,0.24623,--,0.0712075,--,0.0615548,--
0,0.125,224,352,0.620974,0.13,0.345136,0.17,0.131249,1.02,0.122883,1.00,0.0172264,2.05,0.016027,1.94
0,0.0625,896,1376,0.459012,0.44,0.325775,0.08,0.0523502,1.33,0.0618453,0.99,0.00274055,2.65,0.00471908,1.76
0,0.03125,3584,5440,0.278305,0.72,0.280163,0.22,0.0156042,1.75,0.0303729,1.03,0.00024349,3.49,0.00165486,1.51
0,0.015625,14336,21632,0.159887,0.80,0.16954,0.72,0.00450625,1.79,0.0149814,1.02,2.03063e-05,3.58,0.000600553,1.46
0,0.0078125,57344,86272,0.0744155,1.10,0.0775904,1.13,0.00109719,2.04,0.0074505,1.01,1.20383e-06,4.08,0.00019504,1.62


==> results/test1/r1_25/tri/tri_k0_mu7_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0,--,0,--,0.274128,--,0.246356,--,0.075146,--,0.0606911,--
0,0.125,224,352,0,,0,,0.14553,0.91,0.123309,1.00,0.0211791,1.83,0.0152052,2.00
0,0.0625,896,1376,0,,0,,0.0747456,0.96,0.0625134,0.98,0.0055869,1.92,0.00390792,1.96
0,0.03125,3584,5440,0,,0,,0.0372593,1.00,0.031117,1.01,0.00138826,2.01,0.000968268,2.01
0,0.015625,14336,21632,0,,0,,0.0183738,1.02,0.0153553,1.02,0.000337596,2.04,0.000235785,2.04
0,0.0078125,57344,86272,0,,0,,0.00906974,1.02,0.00758625,1.02,8.22601e-05,2.04,5.75512e-05,2.03


==> results/test1/r1_25/tri/tri_k1_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.0158334,--,0.0218238,--,0.00453459,--,0.0212683,--,0.000244883,--,0.00700922,--
1,0.125,224,352,0.0043379,1.87,0.00571438,1.93,0.000628512,2.85,0.00533788,1.99,1.83288e-05,3.74,0.00130297,2.43
1,0.0625,896,1376,0.00109729,1.98,0.00143408,1.99,8.34045e-05,2.91,0.00133615,2.00,1.17158e-06,3.97,0.00023087,2.50
1,0.03125,3584,5440,0.000273526,2.00,0.000356041,2.01,1.09261e-05,2.93,0.00033413,2.00,7.27667e-08,4.01,4.0425e-05,2.51
1,0.015625,14336,21632,6.83752e-05,2.00,8.86434e-05,2.01,1.43153e-06,2.93,8.35372e-05,2.00,4.5463e-09,4.00,7.10718e-06,2.51
1,0.0078125,57344,86272,1.74753e-05,1.97,2.25274e-05,1.98,1.92306e-07,2.90,2.08845e-05,2.00,2.96949e-10,3.94,1.28227e-06,2.47


==> results/test1/r1_25/tri/tri_k1_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.0168935,--,0.0230903,--,0.00505673,--,0.0215125,--,0.00028539,--,0.00900091,--
1,0.125,224,352,0.00449711,1.91,0.00593385,1.96,0.000675235,2.90,0.00538613,2.00,2.0224e-05,3.82,0.00164691,2.45
1,0.0625,896,1376,0.00113279,1.99,0.00148417,2.00,8.98697e-05,2.91,0.00134691,2.00,1.28322e-06,3.98,0.000291307,2.50
1,0.03125,3584,5440,0.000284526,1.99,0.000371037,2.00,1.20056e-05,2.90,0.000336719,2.00,8.0955e-08,3.99,5.14956e-05,2.50
1,0.015625,14336,21632,7.43075e-05,1.94,9.64276e-05,1.94,1.6758e-06,2.84,8.41773e-05,2.00,5.52161e-09,3.87,9.55543e-06,2.43
1,0.0078125,57344,86272,2.01861e-05,1.88,2.58804e-05,1.90,2.41817e-07,2.79,2.1044e-05,2.00,4.0748e-10,3.76,1.84592e-06,2.37


==> results/test1/r1_25/tri/tri_k1_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.0951056,--,0.109025,--,0.0259316,--,0.0223326,--,0.000672448,--,0.000712494,--
1,0.125,224,352,0.0436209,1.12,0.0509378,1.10,0.00593462,2.13,0.00583382,1.94,3.52197e-05,4.25,0.0001164,2.61
1,0.0625,896,1376,0.0173747,1.33,0.0200878,1.34,0.00123308,2.27,0.00141275,2.05,1.52049e-06,4.53,2.77134e-05,2.07
1,0.03125,3584,5440,0.00528395,1.72,0.00596602,1.75,0.000199237,2.63,0.000336095,2.07,3.96953e-08,5.26,5.75096e-06,2.27
1,0.015625,14336,21632,0.0011434,2.21,0.00126392,2.24,2.25586e-05,3.14,8.25062e-05,2.03,5.08891e-10,6.29,8.17159e-07,2.82
1,0.0078125,57344,86272,0.000181825,2.65,0.000199205,2.67,1.82424e-06,3.63,2.06932e-05,2.00,3.32787e-12,7.26,8.09021e-08,3.34


==> results/test1/r1_25/tri/tri_k1_mu7_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0,--,0,--,0.0293755,--,0.0223979,--,0.000862919,--,0.000501666,--
1,0.125,224,352,0,,0,,0.00764407,1.94,0.00592106,1.92,5.84319e-05,3.88,3.50589e-05,3.84
1,0.0625,896,1376,0,,0,,0.00194751,1.97,0.0015227,1.96,3.79278e-06,3.95,2.31861e-06,3.92
1,0.03125,3584,5440,0,,0,,0.000491467,1.99,0.000385812,1.98,2.4154e-07,3.97,1.48851e-07,3.96
1,0.015625,14336,21632,0,,0,,0.000123443,1.99,9.70887e-05,1.99,1.52381e-08,3.99,9.42622e-09,3.98
1,0.0078125,57344,86272,0,,0,,3.09326e-05,2.00,2.43514e-05,2.00,9.56824e-10,3.99,5.92989e-10,3.99


==> results/test1/r1_25/tri/tri_k2_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.00346159,--,0.00406151,--,0.000949094,--,0.00153352,--,1.16817e-05,--,0.000847493,--
2,0.125,224,352,0.000725277,2.25,0.000824257,2.30,0.00012693,2.90,0.000195254,2.97,5.11981e-07,4.51,0.00011539,2.88
2,0.0625,896,1376,0.000127529,2.51,0.000144021,2.52,1.60912e-05,2.98,2.45215e-05,2.99,1.58212e-08,5.02,1.30347e-05,3.15
2,0.03125,3584,5440,2.15213e-05,2.57,2.42457e-05,2.57,2.02147e-06,2.99,3.07132e-06,3.00,4.50462e-10,5.13,1.40559e-06,3.21
2,0.015625,14336,21632,3.58632e-06,2.59,4.03316e-06,2.59,2.53762e-07,2.99,3.84661e-07,3.00,1.25075e-11,5.17,1.49322e-07,3.23
2,0.0078125,57344,86272,5.94512e-07,2.59,6.67524e-07,2.60,3.17113e-08,3.00,4.8091e-08,3.00,3.43691e-13,5.19,1.57634e-08,3.24


==> results/test1/r1_25/tri/tri_k2_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.00379823,--,0.00440083,--,0.00103869,--,0.00157194,--,1.44265e-05,--,0.00113349,--
2,0.125,224,352,0.000773328,2.30,0.000876348,2.33,0.000137172,2.92,0.000199723,2.98,5.98036e-07,4.59,0.00015078,2.91
2,0.0625,896,1376,0.000134949,2.52,0.00015234,2.52,1.73807e-05,2.98,2.50969e-05,2.99,1.82112e-08,5.04,1.69245e-05,3.16
2,0.03125,3584,5440,2.2637e-05,2.58,2.55118e-05,2.58,2.18705e-06,2.99,3.14844e-06,2.99,5.12434e-10,5.15,1.81311e-06,3.22
2,0.015625,14336,21632,3.72439e-06,2.60,4.1917e-06,2.61,2.74807e-07,2.99,3.95203e-07,2.99,1.38711e-11,5.21,1.89665e-07,3.26
2,0.0078125,57344,86272,6.00958e-07,2.63,6.75606e-07,2.63,3.42646e-08,3.00,4.94798e-08,3.00,3.6115e-13,5.26,1.93694e-08,3.29


==> results/test1/r1_25/tri/tri_k2_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.00868084,--,0.0098186,--,0.00175428,--,0.00163094,--,3.07748e-06,--,1.31622e-05,--
2,0.125,224,352,0.0022776,1.93,0.00239782,2.03,0.000221273,2.99,0.00023096,2.82,4.89616e-08,5.97,1.85747e-06,2.82
2,0.0625,896,1376,0.000440418,2.37,0.000457057,2.39,2.47019e-05,3.16,2.77266e-05,3.06,6.10182e-10,6.33,2.28014e-07,3.03
2,0.03125,3584,5440,6.61997e-05,2.73,6.76702e-05,2.76,2.42593e-06,3.35,3.1724e-06,3.13,5.88516e-12,6.70,2.08806e-08,3.45
2,0.015625,14336,21632,7.56952e-06,3.13,7.79578e-06,3.12,2.51071e-07,3.27,3.79842e-07,3.06,6.30365e-14,6.54,1.4009e-09,3.90
2,0.0078125,57344,86272,8.33171e-07,3.18,8.84083e-07,3.14,3.01592e-08,3.06,4.72917e-08,3.01,9.09579e-16,6.11,9.21857e-11,3.93


==> results/test1/r1_25/tri/tri_k2_mu7_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0,--,0,--,0.00252439,--,0.00168629,--,6.37253e-06,--,2.84357e-06,--
2,0.125,224,352,0,,0,,0.00035442,2.83,0.00024135,2.80,1.25614e-07,5.66,5.82496e-08,5.61
2,0.0625,896,1376,0,,0,,4.5685e-05,2.96,3.26256e-05,2.89,2.08712e-09,5.91,1.06443e-09,5.77
2,0.03125,3584,5440,0,,0,,5.74819e-06,2.99,4.24343e-06,2.94,3.30417e-11,5.98,1.80067e-11,5.89
2,0.015625,14336,21632,0,,0,,7.19387e-07,3.00,5.41043e-07,2.97,5.17517e-13,6.00,2.92728e-13,5.94
2,0.0078125,57344,86272,0,,0,,9.52685e-08,2.92,7.44559e-08,2.86,9.07609e-15,5.83,5.54368e-15,5.72


==> results/test1/r1_5/hexa/hexa1_k0_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0.0817808,--,0.144819,--,0.0516737,--,0.154078,--,0.006438,--,0.0515885,--
0,0.129713,441,1400,0.0418536,1.08,0.075121,1.06,0.016695,1.82,0.0801203,1.05,0.00167407,2.17,0.0189605,1.61
0,0.0657364,1681,5200,0.0210805,1.01,0.0381297,1.00,0.00455616,1.91,0.0407161,1.00,0.000423188,2.02,0.00677528,1.51
0,0.0329799,6561,20000,0.010592,1.00,0.0191954,1.00,0.00116945,1.97,0.020509,0.99,0.000106718,2.00,0.00239967,1.50
0,0.016504,25921,78400,0.0053126,1.00,0.00962821,1.00,0.000294756,1.99,0.0102907,1.00,2.6838e-05,1.99,0.000847355,1.50


==> results/test1/r1_5/hexa/hexa1_k0_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0.0800993,--,0.144303,--,0.0503637,--,0.153743,--,0.00641589,--,0.0548164,--
0,0.129713,441,1400,0.0412069,1.07,0.0750153,1.05,0.0163887,1.81,0.0800719,1.05,0.00169801,2.14,0.0205459,1.58
0,0.0657364,1681,5200,0.0208369,1.00,0.0381135,1.00,0.00449894,1.90,0.0407105,1.00,0.000434177,2.01,0.00744077,1.49
0,0.0329799,6561,20000,0.0104964,0.99,0.0191934,0.99,0.00115868,1.97,0.0205084,0.99,0.000110174,1.99,0.00265906,1.49
0,0.016504,25921,78400,0.00527081,1.00,0.00962793,1.00,0.000292509,1.99,0.0102907,1.00,2.77814e-05,1.99,0.000944711,1.49


==> results/test1/r1_5/hexa/hexa1_k0_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0.270322,--,0.255966,--,0.119071,--,0.157871,--,0.0141788,--,0.0255893,--
0,0.129713,441,1400,0.160054,0.84,0.1684,0.67,0.0499538,1.40,0.0837986,1.02,0.0024958,2.80,0.00740727,2.00
0,0.0657364,1681,5200,0.0748347,1.12,0.0933242,0.87,0.0162256,1.65,0.0419167,1.02,0.000263372,3.31,0.00192075,1.99
0,0.0329799,6561,20000,0.0326878,1.20,0.0415025,1.17,0.00422534,1.95,0.0207028,1.02,1.78738e-05,3.90,0.000477405,2.02
0,0.016504,25921,78400,0.0103716,1.66,0.0144479,1.52,0.000777342,2.45,0.0103067,1.01,6.06331e-07,4.89,0.000116121,2.04


==> results/test1/r1_5/hexa/hexa1_k0_mu7_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0,--,0,--,0.127185,--,0.158403,--,0.016176,--,0.0250914,--
0,0.129713,441,1400,0,,0,,0.0617941,1.16,0.0850786,1.00,0.00381851,2.32,0.00723837,2.00
0,0.0657364,1681,5200,0,,0,,0.0265123,1.25,0.043217,1.00,0.000702901,2.49,0.00186771,1.99
0,0.0329799,6561,20000,0,,0,,0.0106506,1.32,0.0214188,1.02,0.000113435,2.64,0.000458765,2.04
0,0.016504,25921,78400,0,,0,,0.00407516,1.39,0.0105728,1.02,1.66069e-05,2.78,0.000111784,2.04


==> results/test1/r1_5/hexa/hexa1_k1_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.00669605,--,0.0134939,--,0.00339138,--,0.0146579,--,4.36534e-05,--,0.00141047,--
1,0.129713,441,1400,0.00179855,2.12,0.00387298,2.01,0.000481201,3.14,0.00426462,1.99,3.12747e-06,4.24,0.00021515,3.03
1,0.0657364,1681,5200,0.000447974,2.05,0.00100503,1.98,6.26206e-05,3.00,0.00112172,1.96,1.93612e-07,4.09,2.83078e-05,2.98
1,0.0329799,6561,20000,0.00011021,2.03,0.000253458,2.00,7.90044e-06,3.00,0.000285582,1.98,1.17111e-08,4.07,3.576e-06,3.00
1,0.016504,25921,78400,2.72273e-05,2.02,6.34593e-05,2.00,9.91769e-07,3.00,7.19136e-05,1.99,7.14641e-10,4.04,4.47419e-07,3.00


==> results/test1/r1_5/hexa/hexa1_k1_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.00651879,--,0.013494,--,0.00334165,--,0.0146571,--,4.24946e-05,--,0.00156751,--
1,0.129713,441,1400,0.00175919,2.11,0.00387432,2.01,0.000480275,3.12,0.0042645,1.99,3.09476e-06,4.22,0.000241153,3.01
1,0.0657364,1681,5200,0.000438151,2.05,0.00100503,1.99,6.2592e-05,3.00,0.00112171,1.96,1.91976e-07,4.09,3.18615e-05,2.98
1,0.0329799,6561,20000,0.000107812,2.03,0.000253438,2.00,7.90897e-06,3.00,0.000285581,1.98,1.16234e-08,4.07,4.03465e-06,3.00
1,0.016504,25921,78400,2.66318e-05,2.02,6.34562e-05,2.00,9.93133e-07,3.00,7.19136e-05,1.99,7.09252e-10,4.04,5.05488e-07,3.00


==> results/test1/r1_5/hexa/hexa1_k1_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.0508085,--,0.0748314,--,0.0294039,--,0.0152878,--,0.000864634,--,0.000357092,--
1,0.129713,441,1400,0.0189874,1.58,0.0303845,1.45,0.00669981,2.38,0.00431368,2.04,4.48958e-05,4.76,5.06469e-05,3.14
1,0.0657364,1681,5200,0.0038771,2.34,0.00691174,2.18,0.000725571,3.27,0.00112591,1.98,5.26835e-07,6.54,4.74546e-06,3.48
1,0.0329799,6561,20000,0.000374479,3.39,0.00074892,3.22,3.45592e-05,4.41,0.000285925,1.99,1.19799e-09,8.82,2.0557e-07,4.55
1,0.016504,25921,78400,4.14363e-05,3.18,8.1663e-05,3.20,2.05587e-06,4.08,7.19264e-05,1.99,4.27159e-12,8.14,9.61813e-09,4.42


==> results/test1/r1_5/hexa/hexa1_k1_mu7_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0,--,0,--,0.0337515,--,0.0157357,--,0.00113916,--,0.000247611,--
1,0.129713,441,1400,0,,0,,0.0100513,1.95,0.00439282,2.05,0.000101029,3.90,1.92969e-05,4.11
1,0.0657364,1681,5200,0,,0,,0.00266768,1.95,0.00113701,1.99,7.1165e-06,3.90,1.29279e-06,3.98
1,0.0329799,6561,20000,0,,0,,0.000679988,1.98,0.000287437,1.99,4.62384e-07,3.96,8.262e-08,3.99
1,0.016504,25921,78400,0,,0,,0.000171154,1.99,7.21409e-05,2.00,2.92938e-08,3.99,5.20431e-09,3.99


==> results/test1/r1_5/hexa/hexa1_k2_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.00114426,--,0.00148743,--,0.000356915,--,0.00108691,--,1.26701e-06,--,5.08414e-05,--
2,0.129713,441,1400,0.000218274,2.67,0.000260096,2.81,3.11384e-05,3.93,0.000169308,2.99,4.5964e-08,5.34,3.71088e-06,4.21
2,0.0657364,1681,5200,3.18547e-05,2.83,3.64738e-05,2.89,2.23164e-06,3.88,2.2695e-05,2.96,9.78329e-10,5.66,1.94757e-07,4.34
2,0.0329799,6561,20000,4.37722e-06,2.88,4.94534e-06,2.90,1.72365e-07,3.71,2.9053e-06,2.98,1.84703e-11,5.76,9.72135e-09,4.35
2,0.016504,25921,78400,6.30673e-07,2.80,7.05312e-07,2.81,1.67704e-08,3.37,3.66476e-07,2.99,3.83415e-13,5.60,5.23567e-10,4.22


==> results/test1/r1_5/hexa/hexa1_k2_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.00112436,--,0.00148178,--,0.000356574,--,0.00108694,--,1.26418e-06,--,5.70395e-05,--
2,0.129713,441,1400,0.00021782,2.64,0.000262258,2.79,3.12216e-05,3.92,0.000169315,2.99,4.74455e-08,5.28,4.24709e-06,4.18
2,0.0657364,1681,5200,3.24979e-05,2.80,3.74418e-05,2.86,2.24243e-06,3.87,2.26954e-05,2.96,1.05611e-09,5.60,2.29105e-07,4.30
2,0.0329799,6561,20000,4.49066e-06,2.87,5.09925e-06,2.89,1.73556e-07,3.71,2.90532e-06,2.98,2.0166e-11,5.74,1.15149e-08,4.34
2,0.016504,25921,78400,6.42499e-07,2.81,7.23158e-07,2.82,1.6817e-08,3.37,3.66477e-07,2.99,4.12805e-13,5.62,6.14963e-10,4.23


==> results/test1/r1_5/hexa/hexa1_k2_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.00657574,--,0.00807695,--,0.00228551,--,0.00119574,--,5.22457e-06,--,5.82425e-06,--
2,0.129713,441,1400,0.00111574,2.86,0.00152692,2.68,0.0002657,3.46,0.000178542,3.06,7.06271e-08,6.93,3.93582e-07,4.34
2,0.0657364,1681,5200,0.000121441,3.26,0.000176837,3.17,1.65035e-05,4.09,2.29112e-05,3.02,2.72746e-10,8.18,1.47851e-08,4.83
2,0.0329799,6561,20000,6.79411e-06,4.18,9.4258e-06,4.25,3.78997e-07,5.47,2.90663e-06,2.99,1.44847e-13,10.93,1.83922e-10,6.36
2,0.016504,25921,78400,6.85399e-07,3.31,8.14887e-07,3.54,1.81306e-08,4.39,3.66476e-07,2.99,3.41042e-16,8.74,4.59527e-12,5.33


==> results/test1/r1_5/hexa/hexa1_k2_mu7_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0,--,0,--,0.00283116,--,0.00124071,--,8.01547e-06,--,1.53935e-06,--
2,0.129713,441,1400,0,,0,,0.000427611,3.04,0.000185992,3.06,1.82851e-07,6.09,3.45931e-08,6.11
2,0.0657364,1681,5200,0,,0,,5.57464e-05,3.00,2.4375e-05,2.99,3.10766e-09,6.00,5.94139e-10,5.98
2,0.0329799,6561,20000,0,,0,,7.04326e-06,3.00,3.08776e-06,3.00,4.96075e-11,6.00,9.53429e-12,5.99
2,0.016504,25921,78400,0,,0,,8.83678e-07,3.00,3.87742e-07,3.00,7.80887e-13,6.00,1.50344e-13,5.99


==> results/test1/r1_5/tri/tri_k0_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.150954,--,0.232305,--,0.0595827,--,0.244688,--,0.0218608,--,0.106003,--
0,0.125,224,352,0.0741378,1.03,0.114191,1.02,0.0153984,1.95,0.120541,1.02,0.00526148,2.05,0.0358027,1.57
0,0.0625,896,1376,0.0368116,1.01,0.0567157,1.01,0.00386531,1.99,0.0600718,1.00,0.00129633,2.02,0.0123582,1.53
0,0.03125,3584,5440,0.0183714,1.00,0.0283021,1.00,0.000966524,2.00,0.0300152,1.00,0.000322817,2.01,0.0043131,1.52
0,0.015625,14336,21632,0.00918074,1.00,0.0141436,1.00,0.000241611,2.00,0.0150054,1.00,8.0614e-05,2.00,0.00151287,1.51
0,0.0078125,57344,86272,0.00458974,1.00,0.00707085,1.00,6.04005e-05,2.00,0.00750243,1.00,2.01477e-05,2.00,0.000532065,1.51


==> results/test1/r1_5/tri/tri_k0_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.168084,--,0.240072,--,0.0647651,--,0.244712,--,0.0282523,--,0.117628,--
0,0.125,224,352,0.0818703,1.04,0.117695,1.03,0.016493,1.97,0.120529,1.02,0.00670275,2.08,0.0403771,1.54
0,0.0625,896,1376,0.0407432,1.01,0.0586029,1.01,0.00413841,1.99,0.0600414,1.01,0.00166001,2.01,0.0141866,1.51
0,0.03125,3584,5440,0.0203562,1.00,0.0292738,1.00,0.00103446,2.00,0.0299934,1.00,0.000414374,2.00,0.00500863,1.50
0,0.015625,14336,21632,0.0101768,1.00,0.0146337,1.00,0.00025844,2.00,0.0149933,1.00,0.000103567,2.00,0.00177023,1.50
0,0.0078125,57344,86272,0.00508835,1.00,0.00731649,1.00,6.4574e-05,2.00,0.00749624,1.00,2.58913e-05,2.00,0.000625826,1.50


==> results/test1/r1_5/tri/tri_k0_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.699461,--,0.394051,--,0.264328,--,0.246218,--,0.0698775,--,0.0618882,--
0,0.125,224,352,0.631221,0.15,0.350484,0.17,0.126559,1.06,0.122747,1.00,0.0160254,2.12,0.0163578,1.92
0,0.0625,896,1376,0.447587,0.50,0.31897,0.14,0.0473275,1.42,0.0614337,1.00,0.00224424,2.84,0.00494133,1.73
0,0.03125,3584,5440,0.24608,0.86,0.239528,0.41,0.0128579,1.88,0.030162,1.03,0.000166658,3.75,0.00164944,1.58
0,0.015625,14336,21632,0.120384,1.03,0.124833,0.94,0.0031115,2.05,0.0149237,1.02,1.0001e-05,4.06,0.000492015,1.75
0,0.0078125,57344,86272,0.0450736,1.42,0.0465659,1.42,0.000590826,2.40,0.00746273,1.00,3.93907e-07,4.67,0.000116397,2.08


==> results/test1/r1_5/tri/tri_k0_mu7_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0,--,0,--,0.274128,--,0.246356,--,0.075146,--,0.0606911,--
0,0.125,224,352,0,,0,,0.14553,0.91,0.123309,1.00,0.0211791,1.83,0.0152052,2.00
0,0.0625,896,1376,0,,0,,0.0747456,0.96,0.0625134,0.98,0.0055869,1.92,0.00390792,1.96
0,0.03125,3584,5440,0,,0,,0.0372593,1.00,0.031117,1.01,0.00138826,2.01,0.000968268,2.01
0,0.015625,14336,21632,0,,0,,0.0183738,1.02,0.0153553,1.02,0.000337596,2.04,0.000235785,2.04
0,0.0078125,57344,86272,0,,0,,0.00906974,1.02,0.00758625,1.02,8.22601e-05,2.04,5.75512e-05,2.03


==> results/test1/r1_5/tri/tri_k1_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.0147849,--,0.0218304,--,0.00450516,--,0.0212601,--,0.000211644,--,0.00290349,--
1,0.125,224,352,0.00391113,1.92,0.00566999,1.94,0.000602622,2.90,0.00533608,1.99,1.47652e-05,3.84,0.000380672,2.93
1,0.0625,896,1376,0.00100625,1.96,0.00145247,1.96,7.90843e-05,2.93,0.00133592,2.00,9.76438e-07,3.92,4.91341e-05,2.95
1,0.03125,3584,5440,0.000258142,1.96,0.000371055,1.97,1.03426e-05,2.93,0.000334109,2.00,6.42429e-08,3.93,6.33047e-06,2.96
1,0.015625,14336,21632,6.64609e-05,1.96,9.51438e-05,1.96,1.35823e-06,2.93,8.35354e-05,2.00,4.25795e-09,3.92,8.21084e-07,2.95
1,0.0078125,57344,86272,1.72785e-05,1.94,2.45858e-05,1.95,1.79902e-07,2.92,2.08844e-05,2.00,2.87784e-10,3.89,1.078e-07,2.93


==> results/test1/r1_5/tri/tri_k1_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.0151751,--,0.0224836,--,0.0047707,--,0.021461,--,0.000230283,--,0.00337131,--
1,0.125,224,352,0.00397197,1.93,0.00578318,1.96,0.000626607,2.93,0.00538055,2.00,1.57765e-05,3.87,0.000439794,2.94
1,0.0625,896,1376,0.00101916,1.96,0.0014783,1.97,8.21105e-05,2.93,0.00134638,2.00,1.03868e-06,3.92,5.68387e-05,2.95
1,0.03125,3584,5440,0.000260766,1.97,0.000377076,1.97,1.07435e-05,2.93,0.000336675,2.00,6.7999e-08,3.93,7.32223e-06,2.96
1,0.015625,14336,21632,6.69006e-05,1.96,9.64481e-05,1.97,1.41007e-06,2.93,8.41735e-05,2.00,4.47569e-09,3.93,9.47196e-07,2.95
1,0.0078125,57344,86272,1.73204e-05,1.95,2.48614e-05,1.96,1.86737e-07,2.92,2.10437e-05,2.00,2.99996e-10,3.90,1.23962e-07,2.93


==> results/test1/r1_5/tri/tri_k1_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.0888331,--,0.108941,--,0.0261111,--,0.022217,--,0.000681986,--,0.000711169,--
1,0.125,224,352,0.0389836,1.19,0.0490563,1.15,0.0056857,2.20,0.00571719,1.96,3.23668e-05,4.40,9.85374e-05,2.85
1,0.0625,896,1376,0.0136659,1.51,0.0171558,1.52,0.00105912,2.42,0.00137642,2.05,1.12664e-06,4.84,1.5516e-05,2.67
1,0.03125,3584,5440,0.00357263,1.94,0.00442471,1.96,0.000148114,2.84,0.000331694,2.05,2.2273e-08,5.66,1.89459e-06,3.03
1,0.015625,14336,21632,0.000663143,2.43,0.000812039,2.45,1.41567e-05,3.39,8.2537e-05,2.01,2.11961e-10,6.72,1.47126e-07,3.69
1,0.0078125,57344,86272,9.69217e-05,2.77,0.000118584,2.78,1.03985e-06,3.77,2.07306e-05,1.99,1.32792e-12,7.32,8.25964e-09,4.15


==> results/test1/r1_5/tri/tri_k1_mu7_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0,--,0,--,0.0293755,--,0.0223979,--,0.000862919,--,0.000501666,--
1,0.125,224,352,0,,0,,0.00764407,1.94,0.00592106,1.92,5.84319e-05,3.88,3.50589e-05,3.84
1,0.0625,896,1376,0,,0,,0.00194751,1.97,0.0015227,1.96,3.79278e-06,3.95,2.31861e-06,3.92
1,0.03125,3584,5440,0,,0,,0.000491467,1.99,0.000385812,1.98,2.4154e-07,3.97,1.48851e-07,3.96
1,0.015625,14336,21632,0,,0,,0.000123443,1.99,9.70887e-05,1.99,1.52381e-08,3.99,9.42622e-09,3.98
1,0.0078125,57344,86272,0,,0,,3.09326e-05,2.00,2.43514e-05,2.00,9.56824e-10,3.99,5.92989e-10,3.99


==> results/test1/r1_5/tri/tri_k2_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.00196902,--,0.0025713,--,0.000556792,--,0.001493,--,3.75035e-06,--,0.000115502,--
2,0.125,224,352,0.000394472,2.32,0.000506784,2.34,6.67258e-05,3.06,0.000187939,2.99,1.50178e-07,4.64,1.00879e-05,3.52
2,0.0625,896,1376,7.74527e-05,2.35,9.89611e-05,2.36,8.23122e-06,3.02,2.35366e-05,3.00,5.78523e-09,4.70,8.70196e-07,3.54
2,0.03125,3584,5440,1.51332e-05,2.36,1.92922e-05,2.36,1.02509e-06,3.01,2.94354e-06,3.00,2.20796e-10,4.71,7.48971e-08,3.54
2,0.015625,14336,21632,2.96475e-06,2.35,3.77511e-06,2.35,1.28042e-07,3.00,3.67995e-07,3.00,8.47339e-12,4.70,6.48311e-09,3.53
2,0.0078125,57344,86272,5.81918e-07,2.35,7.40239e-07,2.35,1.60184e-08,3.00,4.60029e-08,3.00,3.26427e-13,4.70,5.6292e-10,3.53


==> results/test1/r1_5/tri/tri_k2_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.00212077,--,0.0027094,--,0.000593958,--,0.00151384,--,4.49764e-06,--,0.000141029,--
2,0.125,224,352,0.000423843,2.32,0.000537766,2.33,7.16905e-05,3.05,0.00019042,2.99,1.79643e-07,4.65,1.24706e-05,3.50
2,0.0625,896,1376,8.33848e-05,2.35,0.000105334,2.35,8.86626e-06,3.02,2.38431e-05,3.00,6.95303e-09,4.69,1.08107e-06,3.53
2,0.03125,3584,5440,1.63372e-05,2.35,2.05878e-05,2.36,1.10521e-06,3.00,2.98174e-06,3.00,2.66904e-10,4.70,9.34148e-08,3.53
2,0.015625,14336,21632,3.20906e-06,2.35,4.03837e-06,2.35,1.38094e-07,3.00,3.72773e-07,3.00,1.02981e-11,4.70,8.11538e-09,3.52
2,0.0078125,57344,86272,6.31524e-07,2.35,7.93894e-07,2.35,1.72679e-08,3.00,4.6599e-08,3.00,3.98822e-13,4.69,7.07364e-10,3.52


==> results/test1/r1_5/tri/tri_k2_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.00818454,--,0.0105336,--,0.00189975,--,0.00161067,--,3.61074e-06,--,9.13671e-06,--
2,0.125,224,352,0.00177559,2.20,0.00208292,2.34,0.000200553,3.24,0.000216657,2.89,4.03037e-08,6.49,6.23252e-07,3.87
2,0.0625,896,1376,0.000308571,2.52,0.000349952,2.57,1.88016e-05,3.42,2.57355e-05,3.07,3.55994e-10,6.82,4.03659e-08,3.95
2,0.03125,3584,5440,3.9799e-05,2.95,4.49029e-05,2.96,1.41872e-06,3.73,2.97546e-06,3.11,2.0543e-12,7.44,1.83384e-09,4.46
2,0.015625,14336,21632,4.4719e-06,3.15,5.26699e-06,3.09,1.28394e-07,3.47,3.64883e-07,3.03,1.70097e-14,6.92,7.34494e-11,4.64
2,0.0078125,57344,86272,6.27772e-07,2.83,7.80656e-07,2.75,1.52907e-08,3.07,4.56158e-08,3.00,2.44144e-16,6.12,4.18568e-12,4.13


==> results/test1/r1_5/tri/tri_k2_mu7_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0,--,0,--,0.00252439,--,0.00168629,--,6.37253e-06,--,2.84357e-06,--
2,0.125,224,352,0,,0,,0.00035442,2.83,0.00024135,2.80,1.25614e-07,5.66,5.82496e-08,5.61
2,0.0625,896,1376,0,,0,,4.5685e-05,2.96,3.26256e-05,2.89,2.08712e-09,5.91,1.06443e-09,5.77
2,0.03125,3584,5440,0,,0,,5.74819e-06,2.99,4.24343e-06,2.94,3.30417e-11,5.98,1.80067e-11,5.89
2,0.015625,14336,21632,0,,0,,7.19387e-07,3.00,5.41043e-07,2.97,5.17517e-13,6.00,2.92728e-13,5.94
2,0.0078125,57344,86272,0,,0,,9.52685e-08,2.92,7.44559e-08,2.86,9.07609e-15,5.83,5.54368e-15,5.72


==> results/test1/r1_75/hexa/hexa1_k0_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0.0817808,--,0.144819,--,0.0516737,--,0.154078,--,0.006438,--,0.0515885,--
0,0.129713,441,1400,0.0418536,1.08,0.075121,1.06,0.016695,1.82,0.0801203,1.05,0.00167407,2.17,0.0189605,1.61
0,0.0657364,1681,5200,0.0210805,1.01,0.0381297,1.00,0.00455616,1.91,0.0407161,1.00,0.000423188,2.02,0.00677528,1.51
0,0.0329799,6561,20000,0.010592,1.00,0.0191954,1.00,0.00116945,1.97,0.020509,0.99,0.000106718,2.00,0.00239967,1.50
0,0.016504,25921,78400,0.0053126,1.00,0.00962821,1.00,0.000294756,1.99,0.0102907,1.00,2.6838e-05,1.99,0.000847355,1.50


==> results/test1/r1_75/hexa/hexa1_k0_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0.0800993,--,0.144303,--,0.0503637,--,0.153743,--,0.00641589,--,0.0548164,--
0,0.129713,441,1400,0.0412069,1.07,0.0750153,1.05,0.0163887,1.81,0.0800719,1.05,0.00169801,2.14,0.0205459,1.58
0,0.0657364,1681,5200,0.0208369,1.00,0.0381135,1.00,0.00449894,1.90,0.0407105,1.00,0.000434177,2.01,0.00744077,1.49
0,0.0329799,6561,20000,0.0104964,0.99,0.0191934,0.99,0.00115868,1.97,0.0205084,0.99,0.000110174,1.99,0.00265906,1.49
0,0.016504,25921,78400,0.00527081,1.00,0.00962793,1.00,0.000292509,1.99,0.0102907,1.00,2.77814e-05,1.99,0.000944711,1.49


==> results/test1/r1_75/hexa/hexa1_k0_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0.270322,--,0.255966,--,0.119071,--,0.157871,--,0.0141788,--,0.0255893,--
0,0.129713,441,1400,0.160054,0.84,0.1684,0.67,0.0499538,1.40,0.0837986,1.02,0.0024958,2.80,0.00740727,2.00
0,0.0657364,1681,5200,0.0748347,1.12,0.0933242,0.87,0.0162256,1.65,0.0419167,1.02,0.000263372,3.31,0.00192075,1.99
0,0.0329799,6561,20000,0.0326878,1.20,0.0415025,1.17,0.00422534,1.95,0.0207028,1.02,1.78738e-05,3.90,0.000477405,2.02
0,0.016504,25921,78400,0.0103716,1.66,0.0144479,1.52,0.000777342,2.45,0.0103067,1.01,6.06331e-07,4.89,0.000116121,2.04


==> results/test1/r1_75/hexa/hexa1_k0_mu7_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0,--,0,--,0.127185,--,0.158403,--,0.016176,--,0.0250914,--
0,0.129713,441,1400,0,,0,,0.0617941,1.16,0.0850786,1.00,0.00381851,2.32,0.00723837,2.00
0,0.0657364,1681,5200,0,,0,,0.0265123,1.25,0.043217,1.00,0.000702901,2.49,0.00186771,1.99
0,0.0329799,6561,20000,0,,0,,0.0106506,1.32,0.0214188,1.02,0.000113435,2.64,0.000458765,2.04
0,0.016504,25921,78400,0,,0,,0.00407516,1.39,0.0105728,1.02,1.66069e-05,2.78,0.000111784,2.04


==> results/test1/r1_75/hexa/hexa1_k1_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.00669605,--,0.0134939,--,0.00339138,--,0.0146579,--,4.36534e-05,--,0.00141047,--
1,0.129713,441,1400,0.00179855,2.12,0.00387298,2.01,0.000481201,3.14,0.00426462,1.99,3.12747e-06,4.24,0.00021515,3.03
1,0.0657364,1681,5200,0.000447974,2.05,0.00100503,1.98,6.26206e-05,3.00,0.00112172,1.96,1.93612e-07,4.09,2.83078e-05,2.98
1,0.0329799,6561,20000,0.00011021,2.03,0.000253458,2.00,7.90044e-06,3.00,0.000285582,1.98,1.17111e-08,4.07,3.576e-06,3.00
1,0.016504,25921,78400,2.72273e-05,2.02,6.34593e-05,2.00,9.91769e-07,3.00,7.19136e-05,1.99,7.14641e-10,4.04,4.47419e-07,3.00


==> results/test1/r1_75/hexa/hexa1_k1_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.00651879,--,0.013494,--,0.00334165,--,0.0146571,--,4.24946e-05,--,0.00156751,--
1,0.129713,441,1400,0.00175919,2.11,0.00387432,2.01,0.000480275,3.12,0.0042645,1.99,3.09476e-06,4.22,0.000241153,3.01
1,0.0657364,1681,5200,0.000438151,2.05,0.00100503,1.99,6.2592e-05,3.00,0.00112171,1.96,1.91976e-07,4.09,3.18615e-05,2.98
1,0.0329799,6561,20000,0.000107812,2.03,0.000253438,2.00,7.90897e-06,3.00,0.000285581,1.98,1.16234e-08,4.07,4.03465e-06,3.00
1,0.016504,25921,78400,2.66318e-05,2.02,6.34562e-05,2.00,9.93133e-07,3.00,7.19136e-05,1.99,7.09252e-10,4.04,5.05488e-07,3.00


==> results/test1/r1_75/hexa/hexa1_k1_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.0508085,--,0.0748314,--,0.0294039,--,0.0152878,--,0.000864634,--,0.000357092,--
1,0.129713,441,1400,0.0189874,1.58,0.0303845,1.45,0.00669981,2.38,0.00431368,2.04,4.48958e-05,4.76,5.06469e-05,3.14
1,0.0657364,1681,5200,0.0038771,2.34,0.00691174,2.18,0.000725571,3.27,0.00112591,1.98,5.26835e-07,6.54,4.74546e-06,3.48
1,0.0329799,6561,20000,0.000374479,3.39,0.00074892,3.22,3.45592e-05,4.41,0.000285925,1.99,1.19799e-09,8.82,2.0557e-07,4.55
1,0.016504,25921,78400,4.14363e-05,3.18,8.1663e-05,3.20,2.05587e-06,4.08,7.19264e-05,1.99,4.27159e-12,8.14,9.61813e-09,4.42


==> results/test1/r1_75/hexa/hexa1_k1_mu7_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0,--,0,--,0.0337515,--,0.0157357,--,0.00113916,--,0.000247611,--
1,0.129713,441,1400,0,,0,,0.0100513,1.95,0.00439282,2.05,0.000101029,3.90,1.92969e-05,4.11
1,0.0657364,1681,5200,0,,0,,0.00266768,1.95,0.00113701,1.99,7.1165e-06,3.90,1.29279e-06,3.98
1,0.0329799,6561,20000,0,,0,,0.000679988,1.98,0.000287437,1.99,4.62384e-07,3.96,8.262e-08,3.99
1,0.016504,25921,78400,0,,0,,0.000171154,1.99,7.21409e-05,2.00,2.92938e-08,3.99,5.20431e-09,3.99


==> results/test1/r1_75/hexa/hexa1_k2_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.00114426,--,0.00148743,--,0.000356915,--,0.00108691,--,1.26701e-06,--,5.08414e-05,--
2,0.129713,441,1400,0.000218274,2.67,0.000260096,2.81,3.11384e-05,3.93,0.000169308,2.99,4.5964e-08,5.34,3.71088e-06,4.21
2,0.0657364,1681,5200,3.18547e-05,2.83,3.64738e-05,2.89,2.23164e-06,3.88,2.2695e-05,2.96,9.78329e-10,5.66,1.94757e-07,4.34
2,0.0329799,6561,20000,4.37722e-06,2.88,4.94534e-06,2.90,1.72365e-07,3.71,2.9053e-06,2.98,1.84703e-11,5.76,9.72135e-09,4.35
2,0.016504,25921,78400,6.30673e-07,2.80,7.05312e-07,2.81,1.67704e-08,3.37,3.66476e-07,2.99,3.83415e-13,5.60,5.23567e-10,4.22


==> results/test1/r1_75/hexa/hexa1_k2_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.00112436,--,0.00148178,--,0.000356574,--,0.00108694,--,1.26418e-06,--,5.70395e-05,--
2,0.129713,441,1400,0.00021782,2.64,0.000262258,2.79,3.12216e-05,3.92,0.000169315,2.99,4.74455e-08,5.28,4.24709e-06,4.18
2,0.0657364,1681,5200,3.24979e-05,2.80,3.74418e-05,2.86,2.24243e-06,3.87,2.26954e-05,2.96,1.05611e-09,5.60,2.29105e-07,4.30
2,0.0329799,6561,20000,4.49066e-06,2.87,5.09925e-06,2.89,1.73556e-07,3.71,2.90532e-06,2.98,2.0166e-11,5.74,1.15149e-08,4.34
2,0.016504,25921,78400,6.42499e-07,2.81,7.23158e-07,2.82,1.6817e-08,3.37,3.66477e-07,2.99,4.12805e-13,5.62,6.14963e-10,4.23


==> results/test1/r1_75/hexa/hexa1_k2_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.00657574,--,0.00807695,--,0.00228551,--,0.00119574,--,5.22457e-06,--,5.82425e-06,--
2,0.129713,441,1400,0.00111574,2.86,0.00152692,2.68,0.0002657,3.46,0.000178542,3.06,7.06271e-08,6.93,3.93582e-07,4.34
2,0.0657364,1681,5200,0.000121441,3.26,0.000176837,3.17,1.65035e-05,4.09,2.29112e-05,3.02,2.72746e-10,8.18,1.47851e-08,4.83
2,0.0329799,6561,20000,6.79411e-06,4.18,9.4258e-06,4.25,3.78997e-07,5.47,2.90663e-06,2.99,1.44847e-13,10.93,1.83922e-10,6.36
2,0.016504,25921,78400,6.85399e-07,3.31,8.14887e-07,3.54,1.81306e-08,4.39,3.66476e-07,2.99,3.41042e-16,8.74,4.59527e-12,5.33


==> results/test1/r1_75/hexa/hexa1_k2_mu7_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0,--,0,--,0.00283116,--,0.00124071,--,8.01547e-06,--,1.53935e-06,--
2,0.129713,441,1400,0,,0,,0.000427611,3.04,0.000185992,3.06,1.82851e-07,6.09,3.45931e-08,6.11
2,0.0657364,1681,5200,0,,0,,5.57464e-05,3.00,2.4375e-05,2.99,3.10766e-09,6.00,5.94139e-10,5.98
2,0.0329799,6561,20000,0,,0,,7.04326e-06,3.00,3.08776e-06,3.00,4.96075e-11,6.00,9.53429e-12,5.99
2,0.016504,25921,78400,0,,0,,8.83678e-07,3.00,3.87742e-07,3.00,7.80887e-13,6.00,1.50344e-13,5.99


==> results/test1/r1_75/tri/tri_k0_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.152027,--,0.230952,--,0.0595727,--,0.244654,--,0.0219011,--,0.0756609,--
0,0.125,224,352,0.0751494,1.02,0.113703,1.02,0.0153495,1.96,0.120559,1.02,0.00533517,2.04,0.0216808,1.80
0,0.0625,896,1376,0.0374282,1.01,0.0565838,1.01,0.00386037,1.99,0.0600788,1.00,0.00132232,2.01,0.00634146,1.77
0,0.03125,3584,5440,0.018693,1.00,0.0282558,1.00,0.00096626,2.00,0.0300165,1.00,0.000329765,2.00,0.00186828,1.76
0,0.015625,14336,21632,0.00934347,1.00,0.0141232,1.00,0.000241626,2.00,0.0150056,1.00,8.23837e-05,2.00,0.000551905,1.76
0,0.0078125,57344,86272,0.00467134,1.00,0.00706102,1.00,6.04098e-05,2.00,0.00750245,1.00,2.05921e-05,2.00,0.000163254,1.76


==> results/test1/r1_75/tri/tri_k0_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.166612,--,0.238948,--,0.063343,--,0.244295,--,0.0277595,--,0.0816639,--
0,0.125,224,352,0.0821468,1.02,0.117754,1.02,0.0162516,1.96,0.120482,1.02,0.00674809,2.04,0.0236705,1.79
0,0.0625,896,1376,0.0409461,1.00,0.0586654,1.01,0.00408685,1.99,0.0600359,1.00,0.00167658,2.01,0.00699308,1.76
0,0.03125,3584,5440,0.0204575,1.00,0.0293055,1.00,0.00102286,2.00,0.0299927,1.00,0.000418507,2.00,0.00207568,1.75
0,0.015625,14336,21632,0.0102268,1.00,0.0146493,1.00,0.000255743,2.00,0.0149932,1.00,0.000104588,2.00,0.00061685,1.75
0,0.0078125,57344,86272,0.00511316,1.00,0.00732422,1.00,6.39319e-05,2.00,0.00749623,1.00,2.61444e-05,2.00,0.000183372,1.75


==> results/test1/r1_75/tri/tri_k0_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.714734,--,0.399515,--,0.260813,--,0.246203,--,0.0686956,--,0.0623211,--
0,0.125,224,352,0.628965,0.18,0.350813,0.19,0.12057,1.11,0.122532,1.01,0.0151601,2.18,0.0167649,1.89
0,0.0625,896,1376,0.424373,0.57,0.296894,0.24,0.0421174,1.52,0.0609694,1.01,0.00207097,2.87,0.00507722,1.72
0,0.03125,3584,5440,0.208383,1.03,0.189466,0.65,0.0103085,2.03,0.0299932,1.02,0.000178777,3.53,0.00149836,1.76
0,0.015625,14336,21632,0.0827494,1.33,0.0832363,1.19,0.00203035,2.34,0.0149178,1.01,1.55916e-05,3.52,0.000360734,2.05
0,0.0078125,57344,86272,0.0261536,1.66,0.0270581,1.62,0.000322166,2.66,0.00748029,1.00,1.25035e-06,3.64,7.49235e-05,2.27


==> results/test1/r1_75/tri/tri_k0_mu7_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0,--,0,--,0.274128,--,0.246356,--,0.075146,--,0.0606911,--
0,0.125,224,352,0,,0,,0.14553,0.91,0.123309,1.00,0.0211791,1.83,0.0152052,2.00
0,0.0625,896,1376,0,,0,,0.0747456,0.96,0.0625134,0.98,0.0055869,1.92,0.00390792,1.96
0,0.03125,3584,5440,0,,0,,0.0372593,1.00,0.031117,1.01,0.00138826,2.01,0.000968268,2.01
0,0.015625,14336,21632,0,,0,,0.0183738,1.02,0.0153553,1.02,0.000337596,2.04,0.000235785,2.04
0,0.0078125,57344,86272,0,,0,,0.00906974,1.02,0.00758625,1.02,8.22601e-05,2.04,5.75512e-05,2.03


==> results/test1/r1_75/tri/tri_k1_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.0143796,--,0.0225003,--,0.00468514,--,0.021246,--,0.000198849,--,0.00124253,--
1,0.125,224,352,0.00372941,1.95,0.00581312,1.95,0.000618696,2.92,0.00533517,1.99,1.33296e-05,3.90,0.000115286,3.43
1,0.0625,896,1376,0.000952598,1.97,0.00148245,1.97,7.98417e-05,2.95,0.00133585,2.00,8.68856e-07,3.94,1.04886e-05,3.46
1,0.03125,3584,5440,0.000241898,1.98,0.000375741,1.98,1.02092e-05,2.97,0.000334104,2.00,5.60119e-08,3.96,9.45861e-07,3.47
1,0.015625,14336,21632,6.12068e-05,1.98,9.49061e-05,1.99,1.29946e-06,2.97,8.35351e-05,2.00,3.58582e-09,3.97,8.48892e-08,3.48
1,0.0078125,57344,86272,1.54474e-05,1.99,2.39157e-05,1.99,1.6496e-07,2.98,2.08844e-05,2.00,2.28398e-10,3.97,7.59392e-09,3.48


==> results/test1/r1_75/tri/tri_k1_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.014452,--,0.0228313,--,0.00480328,--,0.0214263,--,0.000208859,--,0.001341,--
1,0.125,224,352,0.00374062,1.95,0.00587204,1.96,0.000630542,2.93,0.00537783,1.99,1.39923e-05,3.90,0.000124561,3.43
1,0.0625,896,1376,0.000956235,1.97,0.00149605,1.97,8.13488e-05,2.95,0.00134618,2.00,9.14384e-07,3.94,1.13804e-05,3.45
1,0.03125,3584,5440,0.000242951,1.98,0.000379126,1.98,1.04088e-05,2.97,0.000336661,2.00,5.90253e-08,3.95,1.03008e-06,3.47
1,0.015625,14336,21632,6.14948e-05,1.98,9.5764e-05,1.99,1.32596e-06,2.97,8.41727e-05,2.00,3.78161e-09,3.96,9.27051e-08,3.47
1,0.0078125,57344,86272,1.5523e-05,1.99,2.41336e-05,1.99,1.68461e-07,2.98,2.10436e-05,2.00,2.40964e-10,3.97,8.30976e-09,3.48


==> results/test1/r1_75/tri/tri_k1_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.0830311,--,0.106754,--,0.0259204,--,0.0220743,--,0.000685623,--,0.000700419,--
1,0.125,224,352,0.0347413,1.26,0.0449998,1.25,0.00534685,2.28,0.00558834,1.98,3.11991e-05,4.46,7.86319e-05,3.16
1,0.0625,896,1376,0.0108326,1.68,0.0140119,1.68,0.000878324,2.61,0.00134729,2.05,1.02948e-06,4.92,7.98118e-06,3.30
1,0.03125,3584,5440,0.00240204,2.17,0.00312239,2.17,0.000103485,3.09,0.000329945,2.03,2.34498e-08,5.46,5.5467e-07,3.85
1,0.015625,14336,21632,0.000389592,2.62,0.000510215,2.61,8.61263e-06,3.59,8.2706e-05,2.00,4.09726e-10,5.84,2.55379e-08,4.44
1,0.0078125,57344,86272,5.44932e-05,2.84,7.23146e-05,2.82,6.04192e-07,3.83,2.0756e-05,1.99,6.9317e-12,5.89,1.04073e-09,4.62


==> results/test1/r1_75/tri/tri_k1_mu7_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0,--,0,--,0.0293755,--,0.0223979,--,0.000862919,--,0.000501666,--
1,0.125,224,352,0,,0,,0.00764407,1.94,0.00592106,1.92,5.84319e-05,3.88,3.50589e-05,3.84
1,0.0625,896,1376,0,,0,,0.00194751,1.97,0.0015227,1.96,3.79278e-06,3.95,2.31861e-06,3.92
1,0.03125,3584,5440,0,,0,,0.000491467,1.99,0.000385812,1.98,2.4154e-07,3.97,1.48851e-07,3.96
1,0.015625,14336,21632,0,,0,,0.000123443,1.99,9.70887e-05,1.99,1.52381e-08,3.99,9.42622e-09,3.98
1,0.0078125,57344,86272,0,,0,,3.09326e-05,2.00,2.43514e-05,2.00,9.56824e-10,3.99,5.92989e-10,3.99


==> results/test1/r1_75/tri/tri_k2_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.00130564,--,0.00175193,--,0.000357534,--,0.00148173,--,1.6381e-06,--,1.40346e-05,--
2,0.125,224,352,0.000234874,2.47,0.000304882,2.52,3.57983e-05,3.32,0.000186129,2.99,5.2865e-08,4.95,6.52917e-07,4.43
2,0.0625,896,1376,4.70685e-05,2.32,5.99082e-05,2.35,4.11265e-06,3.12,2.3296e-05,3.00,2.12131e-09,4.64,3.77533e-08,4.11
2,0.03125,3584,5440,1.00772e-05,2.22,1.26982e-05,2.24,5.01274e-07,3.04,2.91295e-06,3.00,9.72098e-11,4.45,2.49773e-09,3.92
2,0.015625,14336,21632,2.23107e-06,2.18,2.79917e-06,2.18,6.2239e-08,3.01,3.64149e-07,3.00,4.76452e-12,4.35,1.77096e-10,3.82
2,0.0078125,57344,86272,5.00921e-07,2.16,6.2741e-07,2.16,7.7668e-09,3.00,4.55197e-08,3.00,2.40171e-13,4.31,1.29301e-11,3.78


==> results/test1/r1_75/tri/tri_k2_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.0013555,--,0.00178987,--,0.000368878,--,0.00149775,--,1.83737e-06,--,1.55753e-05,--
2,0.125,224,352,0.000249322,2.44,0.000319289,2.49,3.7775e-05,3.29,0.000188111,2.99,6.21612e-08,4.89,7.62641e-07,4.35
2,0.0625,896,1376,5.06977e-05,2.30,6.37389e-05,2.32,4.38581e-06,3.11,2.35422e-05,3.00,2.57025e-09,4.60,4.54681e-08,4.07
2,0.03125,3584,5440,1.09395e-05,2.21,1.36197e-05,2.23,5.36422e-07,3.03,2.94367e-06,3.00,1.19672e-10,4.42,3.05347e-09,3.90
2,0.015625,14336,21632,2.43015e-06,2.17,3.0126e-06,2.18,6.66697e-08,3.01,3.67987e-07,3.00,5.90561e-12,4.34,2.17845e-10,3.81
2,0.0078125,57344,86272,5.46355e-07,2.15,6.76157e-07,2.16,8.32256e-09,3.00,4.59994e-08,3.00,2.98504e-13,4.31,1.59435e-11,3.77


==> results/test1/r1_75/tri/tri_k2_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.00764452,--,0.0107048,--,0.00195517,--,0.00158698,--,3.94533e-06,--,6.3527e-06,--
2,0.125,224,352,0.0015456,2.31,0.00196308,2.45,0.00019088,3.36,0.000204994,2.95,4.16583e-08,6.57,2.39984e-07,4.73
2,0.0625,896,1376,0.000223737,2.79,0.000265119,2.89,1.40798e-05,3.76,2.41764e-05,3.08,3.08617e-10,7.08,6.54795e-09,5.20
2,0.03125,3584,5440,2.37254e-05,3.24,2.7768e-05,3.26,8.1264e-07,4.11,2.90332e-06,3.06,1.9041e-12,7.34,1.23455e-10,5.73
2,0.015625,14336,21632,2.7151e-06,3.13,3.30943e-06,3.07,6.35932e-08,3.68,3.61411e-07,3.01,2.03392e-14,6.55,2.91215e-12,5.41
2,0.0078125,57344,86272,4.8919e-07,2.47,6.14063e-07,2.43,7.44186e-09,3.10,4.52197e-08,3.00,5.84505e-16,5.12,1.48008e-13,4.30


==> results/test1/r1_75/tri/tri_k2_mu7_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0,--,0,--,0.00252439,--,0.00168629,--,6.37253e-06,--,2.84357e-06,--
2,0.125,224,352,0,,0,,0.00035442,2.83,0.00024135,2.80,1.25614e-07,5.66,5.82496e-08,5.61
2,0.0625,896,1376,0,,0,,4.5685e-05,2.96,3.26256e-05,2.89,2.08712e-09,5.91,1.06443e-09,5.77
2,0.03125,3584,5440,0,,0,,5.74819e-06,2.99,4.24343e-06,2.94,3.30417e-11,5.98,1.80067e-11,5.89
2,0.015625,14336,21632,0,,0,,7.19387e-07,3.00,5.41043e-07,2.97,5.17517e-13,6.00,2.92728e-13,5.94
2,0.0078125,57344,86272,0,,0,,9.52685e-08,2.92,7.44559e-08,2.86,9.07609e-15,5.83,5.54368e-15,5.72


==> results/test1/r3/hexa1/hexa1_k0_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0.613172,--,0.264208,--,0.279105,--,0.191742,--,0.219764,--,0.018606,--
0,0.129713,441,1400,0.492771,0.35,0.154825,0.86,0.138938,1.12,0.0948475,1.13,0.113715,1.06,0.00375393,2.58
0,0.0657364,1681,5200,0.387023,0.36,0.0831805,0.91,0.0606652,1.22,0.0453454,1.09,0.0549223,1.07,0.000586808,2.73
0,0.0329799,6561,20000,0.293991,0.40,0.0428067,0.96,0.0243483,1.32,0.0219016,1.06,0.0240331,1.20,8.14046e-05,2.86
0,0.016504,25921,78400,0.217128,0.44,0.0213178,1.01,0.00926399,1.40,0.0106993,1.03,0.00967418,1.31,1.04513e-05,2.97


==> results/test1/r3/hexa1/hexa1_k0_mu1_nu3/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0.694008,--,0.272716,--,0.337012,--,0.225976,--,0.3332,--,0.0203017,--
0,0.129713,441,1400,0.539791,0.40,0.15631,0.90,0.160977,1.19,0.107597,1.19,0.156755,1.21,0.00382322,2.69
0,0.0657364,1681,5200,0.413164,0.39,0.0827946,0.93,0.0673128,1.28,0.0490001,1.16,0.0702792,1.18,0.000568468,2.80
0,0.0329799,6561,20000,0.308987,0.42,0.042355,0.97,0.0262588,1.36,0.0228451,1.11,0.0293921,1.26,7.61974e-05,2.91
0,0.016504,25921,78400,0.226313,0.45,0.0210757,1.01,0.00984198,1.42,0.0109373,1.06,0.0115482,1.35,9.41378e-06,3.02


==> results/test1/r3/hexa1/hexa1_k0_mu1_nu4/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0.703042,--,0.27364,--,0.34305,--,0.229452,--,0.347385,--,0.0204917,--
0,0.129713,441,1400,0.545151,0.41,0.156447,0.90,0.163335,1.19,0.109045,1.20,0.161962,1.23,0.00382952,2.70
0,0.0657364,1681,5200,0.416276,0.40,0.0827316,0.94,0.0680677,1.29,0.0494454,1.16,0.0721104,1.19,0.000566348,2.81
0,0.0329799,6561,20000,0.310844,0.42,0.0422942,0.97,0.0264889,1.37,0.0229631,1.11,0.0300245,1.27,7.56764e-05,2.92
0,0.016504,25921,78400,0.227484,0.45,0.0210425,1.01,0.00991432,1.42,0.0109674,1.07,0.0117678,1.35,9.32231e-06,3.02


==> results/test1/r3/hexa1/hexa1_k0_mu1_nu5/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0.703949,--,0.273733,--,0.343653,--,0.229797,--,0.348827,--,0.0205109,--
0,0.129713,441,1400,0.545692,0.41,0.15646,0.90,0.163572,1.20,0.10919,1.20,0.162491,1.23,0.00383016,2.70
0,0.0657364,1681,5200,0.416591,0.40,0.082725,0.94,0.0681437,1.29,0.0494906,1.16,0.0722963,1.19,0.000566131,2.81
0,0.0329799,6561,20000,0.311033,0.42,0.0422879,0.97,0.0265122,1.37,0.0229751,1.11,0.0300887,1.27,7.56239e-05,2.92
0,0.016504,25921,78400,0.227603,0.45,0.021039,1.01,0.00992166,1.42,0.0109705,1.07,0.0117901,1.35,9.31324e-06,3.03


==> results/test1/r3/hexa1/hexa1_k0_mu1_nu6/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0.70404,--,0.273742,--,0.343714,--,0.229831,--,0.348971,--,0.0205128,--
0,0.129713,441,1400,0.545746,0.41,0.156462,0.90,0.163596,1.20,0.109205,1.20,0.162544,1.23,0.00383022,2.70
0,0.0657364,1681,5200,0.416623,0.40,0.0827243,0.94,0.0681513,1.29,0.0494952,1.16,0.0723149,1.19,0.00056611,2.81
0,0.0329799,6561,20000,0.311052,0.42,0.0422872,0.97,0.0265145,1.37,0.0229763,1.11,0.0300951,1.27,7.56186e-05,2.92
0,0.016504,25921,78400,0.227615,0.45,0.0210387,1.01,0.00992239,1.42,0.0109708,1.07,0.0117923,1.35,9.31234e-06,3.03


==> results/test1/r3/hexa1/hexa1_k0_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0.704049,--,0.273743,--,0.34372,--,0.229835,--,0.348986,--,0.020513,--
0,0.129713,441,1400,0.545751,0.41,0.156462,0.90,0.163598,1.20,0.109206,1.20,0.162549,1.23,0.00383023,2.70
0,0.0657364,1681,5200,0.416626,0.40,0.0827243,0.94,0.0681521,1.29,0.0494956,1.16,0.0723167,1.19,0.000566107,2.81
0,0.0329799,6561,20000,0.311053,0.42,0.0422872,0.97,0.0265148,1.37,0.0229765,1.11,0.0300957,1.27,7.56181e-05,2.92
0,0.016504,25921,78400,0.227616,0.45,0.0210387,1.01,0.00992247,1.42,0.0109708,1.07,0.0117926,1.35,9.31225e-06,3.03


==> results/test1/r3/hexa1/hexa1_k0_mu2_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0.527405,--,0.251543,--,0.209574,--,0.156993,--,0.112793,--,0.0163706,--
0,0.129713,441,1400,0.441298,0.29,0.149249,0.84,0.110693,1.03,0.0826034,1.03,0.064584,0.90,0.00349578,2.49
0,0.0657364,1681,5200,0.357888,0.31,0.0820843,0.88,0.0525135,1.10,0.0421137,0.99,0.0338459,0.95,0.000610229,2.57
0,0.0329799,6561,20000,0.27832,0.36,0.042804,0.94,0.0223445,1.24,0.0211313,1.00,0.0157501,1.11,9.52184e-05,2.69
0,0.016504,25921,78400,0.208239,0.42,0.0214256,1.00,0.0087483,1.35,0.0105154,1.01,0.00656378,1.26,1.43733e-05,2.73


==> results/test1/r3/hexa1/hexa1_k0_mu3_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0.417514,--,0.224077,--,0.162369,--,0.154332,--,0.0342001,--,0.0155967,--
0,0.129713,441,1400,0.382257,0.14,0.130109,0.88,0.0940165,0.88,0.0810079,1.04,0.018093,1.02,0.00366805,2.33
0,0.0657364,1681,5200,0.327677,0.23,0.0719514,0.87,0.0452729,1.08,0.041455,0.99,0.0088704,1.05,0.000814078,2.21
0,0.0329799,6561,20000,0.263302,0.32,0.038791,0.90,0.0196616,1.21,0.0209268,0.99,0.00410222,1.12,0.000180981,2.18
0,0.016504,25921,78400,0.201782,0.38,0.0203354,0.93,0.00811901,1.28,0.0104731,1.00,0.00176332,1.22,4.08613e-05,2.15


==> results/test1/r3/hexa1/hexa1_k0_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0.282313,--,0.215451,--,0.105774,--,0.155044,--,0.0114133,--,0.0216284,--
0,0.129713,441,1400,0.238995,0.27,0.113583,1.03,0.0529979,1.11,0.0805805,1.05,0.00306812,2.11,0.00563525,2.17
0,0.0657364,1681,5200,0.235724,0.02,0.0593388,0.96,0.0309807,0.79,0.0408657,1.00,0.0012665,1.30,0.00141839,2.03
0,0.0329799,6561,20000,0.219101,0.11,0.0319116,0.90,0.0157456,0.98,0.0206037,0.99,0.000510669,1.32,0.000356288,2.00
0,0.016504,25921,78400,0.181493,0.27,0.0168994,0.92,0.00669998,1.23,0.0103449,1.00,0.000196975,1.38,8.9113e-05,2.00


==> results/test1/r3/hexa1/hexa1_k0_mu5_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0.337131,--,0.267856,--,0.11979,--,0.157454,--,0.0143983,--,0.0246692,--
0,0.129713,441,1400,0.24221,0.53,0.180582,0.63,0.0502265,1.40,0.0828844,1.03,0.00255127,2.79,0.0068489,2.06
0,0.0657364,1681,5200,0.14879,0.72,0.090694,1.01,0.0160077,1.68,0.0413208,1.02,0.0002641,3.34,0.00168732,2.06
0,0.0329799,6561,20000,0.111162,0.42,0.0339312,1.43,0.00678529,1.24,0.0205757,1.01,4.95166e-05,2.43,0.000415353,2.03
0,0.016504,25921,78400,0.117162,-0.08,0.0143586,1.24,0.00407355,0.74,0.0103001,1.00,2.07699e-05,1.25,0.00010394,2.00


==> results/test1/r3/hexa1/hexa1_k0_mu6_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0.366098,--,0.288128,--,0.126258,--,0.15828,--,0.0159478,--,0.0250501,--
0,0.129713,441,1400,0.308695,0.27,0.241186,0.29,0.0597494,1.20,0.0846763,1.01,0.00357632,2.41,0.00718566,2.01
0,0.0657364,1681,5200,0.251972,0.30,0.1962,0.30,0.0228296,1.42,0.0425617,1.01,0.000525201,2.82,0.00182421,2.02
0,0.0329799,6561,20000,0.161095,0.65,0.117506,0.74,0.00650384,1.82,0.0208458,1.03,4.33861e-05,3.62,0.000437108,2.07
0,0.016504,25921,78400,0.0786323,1.04,0.0455848,1.37,0.00159639,2.03,0.0103226,1.02,2.67566e-06,4.02,0.000106531,2.04


==> results/test1/r3/hexa1/hexa1_k1_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.139632,--,0.0397747,--,0.0878971,--,0.0313127,--,0.00278014,--,6.96024e-05,--
1,0.129713,441,1400,0.0807891,0.88,0.0155243,1.51,0.0272838,1.88,0.0102035,1.81,0.000529754,2.67,4.46731e-06,4.42
1,0.0657364,1681,5200,0.0442251,0.89,0.00501196,1.66,0.00777861,1.85,0.00295313,1.82,8.62058e-05,2.67,1.87962e-07,4.66
1,0.0329799,6561,20000,0.0231734,0.94,0.0015521,1.70,0.00208612,1.91,0.000794901,1.90,1.23535e-05,2.82,8.27316e-09,4.53
1,0.016504,25921,78400,0.0118408,0.97,0.000488301,1.67,0.000540812,1.95,0.000205171,1.96,1.64479e-06,2.91,4.19437e-10,4.31


==> results/test1/r3/hexa1/hexa1_k1_mu1_nu3/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.160949,--,0.0405254,--,0.101678,--,0.0360134,--,0.0041741,--,6.71386e-05,--
1,0.129713,441,1400,0.0887479,0.96,0.015606,1.54,0.0300021,1.96,0.0110722,1.90,0.000699149,2.88,3.85671e-06,4.60
1,0.0657364,1681,5200,0.0474483,0.92,0.00501719,1.67,0.00833774,1.88,0.00310669,1.87,0.000106794,2.76,1.30771e-07,4.98
1,0.0329799,6561,20000,0.0245955,0.95,0.00155436,1.70,0.00220841,1.93,0.000824703,1.92,1.48711e-05,2.86,4.0732e-09,5.03
1,0.016504,25921,78400,0.0125064,0.98,0.0004902,1.67,0.000569352,1.96,0.000211591,1.97,1.95491e-06,2.93,1.38775e-10,4.88


==> results/test1/r3/hexa1/hexa1_k1_mu1_nu4/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.163468,--,0.0405839,--,0.103215,--,0.0365389,--,0.00436865,--,6.69012e-05,--
1,0.129713,441,1400,0.0897482,0.97,0.015606,1.54,0.0303185,1.97,0.0111727,1.91,0.000722914,2.90,3.80622e-06,4.61
1,0.0657364,1681,5200,0.0478706,0.92,0.00501608,1.67,0.00840434,1.89,0.00312466,1.87,0.000109697,2.77,1.26642e-07,5.01
1,0.0329799,6561,20000,0.0247874,0.95,0.00155444,1.70,0.00222341,1.93,0.000828255,1.92,1.5229e-05,2.86,3.78655e-09,5.09
1,0.016504,25921,78400,0.012598,0.98,0.000490431,1.67,0.00057294,1.96,0.000212376,1.97,1.99931e-06,2.93,1.19974e-10,4.99


==> results/test1/r3/hexa1/hexa1_k1_mu1_nu5/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.163723,--,0.0405896,--,0.103369,--,0.0365917,--,0.0043887,--,6.68779e-05,--
1,0.129713,441,1400,0.0898502,0.97,0.0156059,1.54,0.0303505,1.97,0.0111829,1.91,0.000725366,2.90,3.80126e-06,4.62
1,0.0657364,1681,5200,0.0479138,0.93,0.00501595,1.67,0.00841109,1.89,0.00312648,1.88,0.000109997,2.78,1.26243e-07,5.01
1,0.0329799,6561,20000,0.0248071,0.95,0.00155445,1.70,0.00222493,1.93,0.000828616,1.93,1.5266e-05,2.86,3.7591e-09,5.09
1,0.016504,25921,78400,0.0126074,0.98,0.000490455,1.67,0.000573306,1.96,0.000212456,1.97,2.0039e-06,2.93,1.18177e-10,5.00


==> results/test1/r3/hexa1/hexa1_k1_mu1_nu6/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.163749,--,0.0405902,--,0.103385,--,0.036597,--,0.00439071,--,6.68756e-05,--
1,0.129713,441,1400,0.0898604,0.97,0.0156059,1.54,0.0303537,1.97,0.0111839,1.91,0.000725612,2.90,3.80077e-06,4.62
1,0.0657364,1681,5200,0.0479181,0.93,0.00501594,1.67,0.00841177,1.89,0.00312666,1.88,0.000110027,2.78,1.26204e-07,5.01
1,0.0329799,6561,20000,0.0248091,0.95,0.00155445,1.70,0.00222509,1.93,0.000828652,1.93,1.52697e-05,2.86,3.75637e-09,5.10
1,0.016504,25921,78400,0.0126084,0.98,0.000490457,1.67,0.000573343,1.96,0.000212464,1.97,2.00436e-06,2.93,1.17999e-10,5.00


==> results/test1/r3/hexa1/hexa1_k1_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.163751,--,0.0405903,--,0.103386,--,0.0365975,--,0.00439091,--,6.68754e-05,--
1,0.129713,441,1400,0.0898614,0.97,0.0156059,1.54,0.030354,1.97,0.011184,1.91,0.000725637,2.90,3.80072e-06,4.62
1,0.0657364,1681,5200,0.0479185,0.93,0.00501594,1.67,0.00841183,1.89,0.00312668,1.88,0.00011003,2.78,1.262e-07,5.01
1,0.0329799,6561,20000,0.0248093,0.95,0.00155445,1.70,0.0022251,1.93,0.000828655,1.93,1.52701e-05,2.86,3.7561e-09,5.10
1,0.016504,25921,78400,0.0126085,0.98,0.000490457,1.67,0.000573346,1.96,0.000212465,1.97,2.00441e-06,2.93,1.17981e-10,5.00


==> results/test1/r3/hexa1/hexa1_k1_mu2_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.114756,--,0.0370302,--,0.069953,--,0.0248949,--,0.00174231,--,7.63569e-05,--
1,0.129713,441,1400,0.0713506,0.76,0.0148748,1.47,0.023608,1.75,0.00886994,1.66,0.000376239,2.47,6.66357e-06,3.93
1,0.0657364,1681,5200,0.0407124,0.83,0.00490143,1.63,0.00705726,1.78,0.00271661,1.74,6.63029e-05,2.55,4.42158e-07,3.99
1,0.0329799,6561,20000,0.0218392,0.90,0.0015368,1.68,0.00194629,1.87,0.000752983,1.86,9.97527e-06,2.75,2.87876e-08,3.96
1,0.016504,25921,78400,0.0113041,0.95,0.000485044,1.67,0.000512527,1.93,0.000197328,1.93,1.36586e-06,2.87,1.84783e-09,3.97


==> results/test1/r3/hexa1/hexa1_k1_mu3_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.0697166,--,0.0287965,--,0.0381505,--,0.0167246,--,0.000811249,--,0.00010556,--
1,0.129713,441,1400,0.0528715,0.45,0.011261,1.51,0.0163342,1.37,0.00595144,1.66,0.000197524,2.27,1.22635e-05,3.47
1,0.0657364,1681,5200,0.0340497,0.65,0.00400143,1.52,0.00563339,1.57,0.00200601,1.60,3.62523e-05,2.49,1.32565e-06,3.27
1,0.0329799,6561,20000,0.0193726,0.82,0.00137056,1.55,0.0016718,1.76,0.000616329,1.71,5.40799e-06,2.76,1.22754e-07,3.45
1,0.016504,25921,78400,0.0104341,0.89,0.000456724,1.59,0.000464052,1.85,0.000175091,1.82,7.52941e-07,2.85,9.83e-09,3.65


==> results/test1/r3/hexa1/hexa1_k1_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.0259002,--,0.0468575,--,0.0173249,--,0.0147655,--,0.000266216,--,0.000197709,--
1,0.129713,441,1400,0.0145882,0.92,0.0127442,2.10,0.00433341,2.23,0.0043247,1.98,1.68618e-05,4.44,1.57719e-05,4.07
1,0.0657364,1681,5200,0.013308,0.14,0.00266899,2.30,0.00189934,1.21,0.00119641,1.89,3.45382e-06,2.33,1.18249e-06,3.81
1,0.0329799,6561,20000,0.0110869,0.26,0.000799152,1.75,0.000822527,1.21,0.000346647,1.80,7.60984e-07,2.19,9.90767e-08,3.59
1,0.016504,25921,78400,0.00761616,0.54,0.000307717,1.38,0.000300473,1.45,0.000106591,1.70,1.33545e-07,2.51,9.36444e-09,3.41


==> results/test1/r3/hexa1/hexa1_k1_mu5_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.038751,--,0.0893216,--,0.028781,--,0.015202,--,0.000817984,--,0.00024127,--
1,0.129713,441,1400,0.0158555,1.44,0.0389759,1.34,0.00668481,2.35,0.00429553,2.03,4.41274e-05,4.70,1.93066e-05,4.07
1,0.0657364,1681,5200,0.0048268,1.75,0.0113645,1.81,0.000997674,2.80,0.00112372,1.97,9.83155e-07,5.60,1.26704e-06,4.01
1,0.0329799,6561,20000,0.00179108,1.44,0.00220101,2.38,0.000144908,2.80,0.000286555,1.98,2.07874e-08,5.59,8.06174e-08,3.99
1,0.016504,25921,78400,0.00160105,0.16,0.000342949,2.69,5.61302e-05,1.37,7.2951e-05,1.98,3.16379e-09,2.72,5.21122e-09,3.96


==> results/test1/r3/hexa1/hexa1_k1_mu6_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.0471182,--,0.10648,--,0.0330277,--,0.0156207,--,0.00108949,--,0.000246089,--
1,0.129713,441,1400,0.0218238,1.24,0.0563251,1.03,0.00945324,2.01,0.00435384,2.06,8.92538e-05,4.03,1.92982e-05,4.10
1,0.0657364,1681,5200,0.00956352,1.21,0.0254893,1.17,0.0021977,2.15,0.00112794,1.99,4.82434e-06,4.29,1.30492e-06,3.96
1,0.0329799,6561,20000,0.00341694,1.49,0.00896284,1.52,0.000387181,2.52,0.000285985,1.99,1.49755e-07,5.03,8.31499e-08,3.99
1,0.016504,25921,78400,0.000862368,1.99,0.00216933,2.05,4.6199e-05,3.07,7.19427e-05,1.99,2.13226e-09,6.14,5.1865e-09,4.01


==> results/test1/r3/hexa1/hexa1_k2_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.0837424,--,0.0105054,--,0.0329855,--,0.0085237,--,0.000592831,--,1.67571e-06,--
2,0.129713,441,1400,0.0326003,1.52,0.00273405,2.17,0.00752151,2.38,0.00183064,2.48,3.48921e-05,4.56,4.44803e-08,5.84
2,0.0657364,1681,5200,0.0123511,1.43,0.000661111,2.09,0.00150929,2.36,0.000363474,2.38,1.88855e-06,4.29,1.24047e-09,5.27
2,0.0329799,6561,20000,0.00453471,1.45,0.000194059,1.78,0.000284881,2.42,6.82457e-05,2.42,9.3114e-08,4.36,4.08734e-11,4.95
2,0.016504,25921,78400,0.0016422,1.47,6.0338e-05,1.69,5.19273e-05,2.46,1.24336e-05,2.46,4.40926e-09,4.41,1.33396e-12,4.94


==> results/test1/r3/hexa1/hexa1_k2_mu1_nu3/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.103554,--,0.010646,--,0.0401466,--,0.0108111,--,0.00111083,--,1.26097e-06,--
2,0.129713,441,1400,0.0386694,1.59,0.00270986,2.20,0.00853804,2.49,0.00221698,2.55,5.78347e-05,4.76,2.21998e-08,6.50
2,0.0657364,1681,5200,0.0142128,1.47,0.000655075,2.09,0.00165074,2.42,0.000421056,2.44,2.87094e-06,4.42,3.64282e-10,6.05
2,0.0329799,6561,20000,0.00513703,1.48,0.000192607,1.77,0.000305803,2.44,7.704e-05,2.46,1.3553e-07,4.43,9.93074e-12,5.22
2,0.016504,25921,78400,0.00184268,1.48,5.99353e-05,1.69,5.51569e-05,2.47,1.38218e-05,2.48,6.25433e-09,4.44,3.04968e-13,5.03


==> results/test1/r3/hexa1/hexa1_k2_mu1_nu4/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.105784,--,0.0106492,--,0.0408938,--,0.0110481,--,0.00118379,--,1.21309e-06,--
2,0.129713,441,1400,0.0394187,1.59,0.00270313,2.21,0.00865238,2.50,0.00226047,2.55,6.12512e-05,4.77,1.99795e-08,6.61
2,0.0657364,1681,5200,0.0144457,1.48,0.000654016,2.09,0.00166655,2.42,0.00042761,2.45,3.01448e-06,4.43,2.87922e-10,6.24
2,0.0329799,6561,20000,0.00521404,1.48,0.000192384,1.77,0.000308185,2.45,7.80709e-05,2.47,1.41747e-07,4.43,7.39311e-12,5.31
2,0.016504,25921,78400,0.0018688,1.48,5.98707e-05,1.69,5.55372e-05,2.48,1.39899e-05,2.48,6.52632e-09,4.45,2.23361e-13,5.05


==> results/test1/r3/hexa1/hexa1_k2_mu1_nu5/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.106009,--,0.0106494,--,0.0409686,--,0.0110718,--,0.00119133,--,1.20828e-06,--
2,0.129713,441,1400,0.0394949,1.59,0.00270242,2.21,0.0086639,2.50,0.00226486,2.55,6.1606e-05,4.77,1.97587e-08,6.62
2,0.0657364,1681,5200,0.0144694,1.48,0.000653906,2.09,0.00166815,2.42,0.000428273,2.45,3.02939e-06,4.43,2.80421e-10,6.26
2,0.0329799,6561,20000,0.00522192,1.48,0.000192362,1.77,0.000308427,2.45,7.81756e-05,2.47,1.42393e-07,4.43,7.14515e-12,5.32
2,0.016504,25921,78400,0.00187147,1.48,5.9864e-05,1.69,5.55759e-05,2.48,1.4007e-05,2.48,6.55462e-09,4.45,2.15408e-13,5.06


==> results/test1/r3/hexa1/hexa1_k2_mu1_nu6/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.106032,--,0.0106494,--,0.0409761,--,0.0110741,--,0.00119208,--,1.2078e-06,--
2,0.129713,441,1400,0.0395025,1.59,0.00270235,2.21,0.00866506,2.50,0.0022653,2.55,6.16416e-05,4.77,1.97366e-08,6.62
2,0.0657364,1681,5200,0.0144718,1.48,0.000653895,2.09,0.00166831,2.42,0.00042834,2.45,3.03088e-06,4.43,2.79673e-10,6.26
2,0.0329799,6561,20000,0.00522271,1.48,0.000192359,1.77,0.000308451,2.45,7.81861e-05,2.47,1.42458e-07,4.43,7.12042e-12,5.32
2,0.016504,25921,78400,0.00187174,1.48,5.98633e-05,1.69,5.55798e-05,2.48,1.40087e-05,2.48,6.55746e-09,4.45,2.14614e-13,5.06


==> results/test1/r3/hexa1/hexa1_k2_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.106034,--,0.0106494,--,0.0409769,--,0.0110744,--,0.00119216,--,1.20775e-06,--
2,0.129713,441,1400,0.0395033,1.59,0.00270234,2.21,0.00866517,2.50,0.00226534,2.55,6.16451e-05,4.77,1.97344e-08,6.62
2,0.0657364,1681,5200,0.0144721,1.48,0.000653894,2.09,0.00166833,2.42,0.000428346,2.45,3.03103e-06,4.43,2.79598e-10,6.26
2,0.0329799,6561,20000,0.00522279,1.48,0.000192359,1.77,0.000308454,2.45,7.81871e-05,2.47,1.42464e-07,4.43,7.11794e-12,5.32
2,0.016504,25921,78400,0.00187177,1.48,5.98632e-05,1.69,5.55802e-05,2.48,1.40089e-05,2.48,6.55775e-09,4.45,2.14535e-13,5.06


==> results/test1/r3/hexa1/hexa1_k2_mu2_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.0592288,--,0.00939348,--,0.0224301,--,0.00501488,--,0.000227238,--,1.91529e-06,--
2,0.129713,441,1400,0.0256209,1.35,0.00256507,2.09,0.00588177,2.15,0.00124807,2.24,1.79975e-05,4.08,8.56854e-08,5.00
2,0.0657364,1681,5200,0.010153,1.36,0.000650242,2.02,0.00124886,2.28,0.000267717,2.26,1.0807e-06,4.14,3.46324e-09,4.72
2,0.0329799,6561,20000,0.00383784,1.41,0.000193679,1.76,0.00024458,2.36,5.32859e-05,2.34,5.67463e-08,4.27,1.33735e-10,4.72
2,0.016504,25921,78400,0.00142123,1.43,6.04571e-05,1.68,4.59319e-05,2.42,1.01686e-05,2.39,2.82014e-09,4.34,4.82853e-12,4.80


==> results/test1/r3/hexa1/hexa1_k2_mu3_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.0239483,--,0.00503954,--,0.00815544,--,0.00178362,--,3.55636e-05,--,1.10065e-06,--
2,0.129713,441,1400,0.0133618,0.94,0.00166514,1.78,0.00252698,1.89,0.000465018,2.16,4.04686e-06,3.50,7.20256e-08,4.39
2,0.0657364,1681,5200,0.0062233,1.12,0.000533452,1.67,0.000626284,2.05,0.000109901,2.12,3.03903e-07,3.81,3.95068e-09,4.27
2,0.0329799,6561,20000,0.00263739,1.24,0.00017779,1.59,0.000139549,2.18,2.46526e-05,2.17,1.88146e-08,4.03,1.97414e-10,4.34
2,0.016504,25921,78400,0.0010573,1.32,5.81189e-05,1.62,2.91495e-05,2.26,5.28037e-06,2.23,1.04371e-09,4.18,9.01502e-12,4.46


==> results/test1/r3/hexa1/hexa1_k2_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.00366655,--,0.00413591,--,0.00163867,--,0.00110417,--,2.35793e-06,--,1.01679e-06,--
2,0.129713,441,1400,0.00211495,0.89,0.000759954,2.73,0.000368221,2.40,0.000179546,2.92,1.20021e-07,4.79,2.66327e-08,5.86
2,0.0657364,1681,5200,0.00126222,0.76,0.000257456,1.59,9.28773e-05,2.03,2.73843e-05,2.77,7.81136e-09,4.02,6.20745e-10,5.53
2,0.0329799,6561,20000,0.00072233,0.81,0.000105344,1.30,2.38449e-05,1.97,4.84526e-06,2.51,5.44978e-10,3.86,1.95451e-11,5.01
2,0.016504,25921,78400,0.000375638,0.94,4.18518e-05,1.33,6.00267e-06,1.99,1.0401e-06,2.22,3.81212e-11,3.84,9.04063e-13,4.44


==> results/test1/r3/hexa1/hexa1_k2_mu5_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.00516041,--,0.0095726,--,0.00226124,--,0.00114729,--,5.04363e-06,--,1.30708e-06,--
2,0.129713,441,1400,0.000952164,2.72,0.00196601,2.55,0.000259549,3.48,0.000172284,3.05,6.64422e-08,6.97,2.92192e-08,6.12
2,0.0657364,1681,5200,0.000177757,2.47,0.000263406,2.96,2.10532e-05,3.70,2.28098e-05,2.97,4.37174e-10,7.39,5.09774e-10,5.96
2,0.0329799,6561,20000,8.64085e-05,1.05,3.76006e-05,2.82,2.71403e-06,2.97,2.93651e-06,2.97,7.27289e-12,5.94,8.44355e-12,5.94
2,0.016504,25921,78400,5.25798e-05,0.72,1.57327e-05,1.26,6.49158e-07,2.07,3.8147e-07,2.95,4.17584e-13,4.13,1.42553e-13,5.90


==> results/test1/r3/hexa1/hexa1_k2_mu6_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.00868977,--,0.013448,--,0.00272559,--,0.00121521,--,7.41923e-06,--,1.47878e-06,--
2,0.129713,441,1400,0.0017282,2.60,0.0033284,2.25,0.000389769,3.13,0.000180622,3.07,1.51713e-07,6.26,3.26332e-08,6.14
2,0.0657364,1681,5200,0.000313377,2.51,0.000696379,2.30,4.34609e-05,3.23,2.34408e-05,3.00,1.88624e-09,6.46,5.49019e-10,6.01
2,0.0329799,6561,20000,5.07265e-05,2.64,0.000112021,2.65,3.66005e-06,3.59,2.93171e-06,3.01,1.33774e-11,7.17,8.57956e-12,6.03
2,0.016504,25921,78400,7.58501e-06,2.74,1.22646e-05,3.20,2.26783e-07,4.02,3.66979e-07,3.00,5.13589e-14,8.03,1.3439e-13,6.00


==> results/test1/r3/tri/tri_k0_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.186955,--,0.240309,--,0.0672189,--,0.244567,--,0.00648078,--,0.0142202,--
0,0.125,224,352,0.098651,0.92,0.122323,0.97,0.0177903,1.92,0.120599,1.02,0.000943958,2.78,0.00192271,2.89
0,0.0625,896,1376,0.0502971,0.97,0.0616891,0.99,0.00454939,1.97,0.0600888,1.01,0.000124628,2.92,0.00025917,2.89
0,0.03125,3584,5440,0.0253336,0.99,0.0309384,1.00,0.00114644,1.99,0.0300181,1.00,1.58941e-05,2.97,3.5907e-05,2.85
0,0.015625,14336,21632,0.0127033,1.00,0.0154838,1.00,0.000287439,2.00,0.0150058,1.00,2.00203e-06,2.99,5.31091e-06,2.76
0,0.0078125,57344,86272,0.00635921,1.00,0.00774406,1.00,7.19412e-05,2.00,0.00750248,1.00,2.51024e-07,3.00,8.67359e-07,2.61


==> results/test1/r3/tri/tri_k0_mu1_nu3/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.197121,--,0.24932,--,0.0680215,--,0.243916,--,0.00765417,--,0.0155193,--
0,0.125,224,352,0.105183,0.91,0.12895,0.95,0.0183256,1.89,0.12048,1.02,0.00116235,2.72,0.00215004,2.85
0,0.0625,896,1376,0.0537233,0.97,0.0653642,0.98,0.00470227,1.96,0.0600429,1.00,0.000154843,2.91,0.000280833,2.94
0,0.03125,3584,5440,0.0270551,0.99,0.0328367,0.99,0.0011854,1.99,0.0299963,1.00,1.97744e-05,2.97,3.58123e-05,2.97
0,0.015625,14336,21632,0.0135598,1.00,0.0164423,1.00,0.000297114,2.00,0.014995,1.00,2.4894e-06,2.99,4.54872e-06,2.98
0,0.0078125,57344,86272,0.00678534,1.00,0.00822469,1.00,7.43385e-05,2.00,0.00749709,1.00,3.11915e-07,3.00,5.82513e-07,2.97


==> results/test1/r3/tri/tri_k0_mu1_nu4/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.199254,--,0.250638,--,0.0683638,--,0.243825,--,0.00791026,--,0.015747,--
0,0.125,224,352,0.106358,0.91,0.129864,0.95,0.0184508,1.89,0.120464,1.02,0.001203,2.72,0.00219066,2.85
0,0.0625,896,1376,0.0543055,0.97,0.0658653,0.98,0.00473509,1.96,0.0600363,1.00,0.00016013,2.91,0.000285888,2.94
0,0.03125,3584,5440,0.0273402,0.99,0.0330946,0.99,0.00119354,1.99,0.0299931,1.00,2.04336e-05,2.97,3.62856e-05,2.98
0,0.015625,14336,21632,0.0137001,1.00,0.0165724,1.00,0.000299115,2.00,0.0149934,1.00,2.57103e-06,2.99,4.56139e-06,2.99
0,0.0078125,57344,86272,0.00685475,1.00,0.00828993,1.00,7.48328e-05,2.00,0.00749632,1.00,3.22041e-07,3.00,5.72199e-07,2.99


==> results/test1/r3/tri/tri_k0_mu1_nu5/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.199599,--,0.250775,--,0.0684254,--,0.243815,--,0.0079519,--,0.0157709,--
0,0.125,224,352,0.106521,0.91,0.129958,0.95,0.0184686,1.89,0.120462,1.02,0.00120865,2.72,0.00219492,2.85
0,0.0625,896,1376,0.0543769,0.97,0.0659168,0.98,0.00473926,1.96,0.0600356,1.00,0.000160782,2.91,0.000286424,2.94
0,0.03125,3584,5440,0.0273727,0.99,0.0331211,0.99,0.00119449,1.99,0.0299928,1.00,2.05091e-05,2.97,3.63378e-05,2.98
0,0.015625,14336,21632,0.0137154,1.00,0.0165858,1.00,0.000299338,2.00,0.0149933,1.00,2.57998e-06,2.99,4.56352e-06,2.99
0,0.0078125,57344,86272,0.00686213,1.00,0.00829662,1.00,7.48864e-05,2.00,0.00749624,1.00,3.23125e-07,3.00,5.71337e-07,3.00


==> results/test1/r3/tri/tri_k0_mu1_nu6/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.199673,--,0.250788,--,0.0684396,--,0.243814,--,0.00796077,--,0.0157733,--
0,0.125,224,352,0.106551,0.91,0.129967,0.95,0.0184719,1.89,0.120462,1.02,0.00120967,2.72,0.00219535,2.84
0,0.0625,896,1376,0.0543877,0.97,0.0659219,0.98,0.00473991,1.96,0.0600355,1.00,0.00016088,2.91,0.000286478,2.94
0,0.03125,3584,5440,0.0273769,0.99,0.0331237,0.99,0.00119462,1.99,0.0299928,1.00,2.05188e-05,2.97,3.63431e-05,2.98
0,0.015625,14336,21632,0.0137171,1.00,0.0165871,1.00,0.000299365,2.00,0.0149932,1.00,2.58102e-06,2.99,4.56375e-06,2.99
0,0.0078125,57344,86272,0.00686293,1.00,0.0082973,1.00,7.48923e-05,2.00,0.00749623,1.00,3.23243e-07,3.00,5.71253e-07,3.00


==> results/test1/r3/tri/tri_k0_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.199692,--,0.25079,--,0.0684436,--,0.243814,--,0.00796314,--,0.0157735,--
0,0.125,224,352,0.106558,0.91,0.129968,0.95,0.0184727,1.89,0.120462,1.02,0.00120992,2.72,0.00219539,2.84
0,0.0625,896,1376,0.0543899,0.97,0.0659224,0.98,0.00474005,1.96,0.0600355,1.00,0.0001609,2.91,0.000286484,2.94
0,0.03125,3584,5440,0.0273776,0.99,0.033124,0.99,0.00119464,1.99,0.0299928,1.00,2.05204e-05,2.97,3.63436e-05,2.98
0,0.015625,14336,21632,0.0137174,1.00,0.0165872,1.00,0.000299369,2.00,0.0149932,1.00,2.58116e-06,2.99,4.56377e-06,2.99
0,0.0078125,57344,86272,0.00686303,1.00,0.00829736,1.00,7.48931e-05,2.00,0.00749623,1.00,3.23257e-07,3.00,5.71245e-07,3.00


==> results/test1/r3/tri/tri_k0_mu2_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.201606,--,0.235691,--,0.0744735,--,0.245005,--,0.00779565,--,0.0152525,--
0,0.125,224,352,0.10687,0.92,0.11786,1.00,0.0196802,1.92,0.120666,1.02,0.00110146,2.82,0.00221803,2.78
0,0.0625,896,1376,0.0546704,0.97,0.0591047,1.00,0.00504101,1.96,0.0601165,1.01,0.000144027,2.94,0.000358879,2.63
0,0.03125,3584,5440,0.0276144,0.99,0.0295892,1.00,0.00127311,1.99,0.030032,1.00,1.8341e-05,2.97,6.50403e-05,2.46
0,0.015625,14336,21632,0.0138733,0.99,0.0148008,1.00,0.000319734,1.99,0.0150128,1.00,2.31169e-06,2.99,1.31631e-05,2.30
0,0.0078125,57344,86272,0.00695272,1.00,0.00740136,1.00,8.01083e-05,2.00,0.007506,1.00,2.90086e-07,2.99,2.90329e-06,2.18


==> results/test1/r3/tri/tri_k0_mu3_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.353365,--,0.252185,--,0.122,--,0.245074,--,0.0254312,--,0.0302752,--
0,0.125,224,352,0.197904,0.84,0.121461,1.05,0.0352022,1.79,0.120563,1.02,0.00367995,2.79,0.00586723,2.37
0,0.0625,896,1376,0.104941,0.92,0.0596558,1.03,0.00937692,1.91,0.060087,1.00,0.000493398,2.90,0.00129589,2.18
0,0.03125,3584,5440,0.0541371,0.95,0.0296619,1.01,0.00241792,1.96,0.0300271,1.00,6.40717e-05,2.94,0.000305055,2.09
0,0.015625,14336,21632,0.0275105,0.98,0.0148099,1.00,0.000613939,1.98,0.0150121,1.00,8.17262e-06,2.97,7.40026e-05,2.04
0,0.0078125,57344,86272,0.0138691,0.99,0.0074025,1.00,0.00015469,1.99,0.00750591,1.00,1.03229e-06,2.98,1.8222e-05,2.02


==> results/test1/r3/tri/tri_k0_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.670978,--,0.354535,--,0.2173,--,0.245785,--,0.0608317,--,0.0574689,--
0,0.125,224,352,0.460044,0.54,0.196944,0.85,0.0793449,1.45,0.120724,1.03,0.0114465,2.41,0.0133261,2.11
0,0.0625,896,1376,0.269149,0.77,0.0860694,1.19,0.0238376,1.73,0.0599669,1.01,0.00166027,2.79,0.00307317,2.12
0,0.03125,3584,5440,0.147166,0.87,0.0351031,1.29,0.00652941,1.87,0.029989,1.00,0.000224971,2.88,0.000748458,2.04
0,0.015625,14336,21632,0.077442,0.93,0.0156428,1.17,0.00171267,1.93,0.0150057,1.00,2.97269e-05,2.92,0.000186164,2.01
0,0.0078125,57344,86272,0.039786,0.96,0.00751498,1.06,0.000439029,1.96,0.00750502,1.00,3.83904e-06,2.95,4.64735e-05,2.00


==> results/test1/r3/tri/tri_k0_mu5_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.833872,--,0.422491,--,0.265424,--,0.246294,--,0.0733082,--,0.0610158,--
0,0.125,224,352,0.770615,0.11,0.349638,0.27,0.127671,1.06,0.122326,1.01,0.0189299,1.95,0.0156313,1.96
0,0.0625,896,1376,0.593865,0.38,0.247928,0.50,0.0509163,1.33,0.060441,1.02,0.00385115,2.30,0.0039144,2.00
0,0.03125,3584,5440,0.37826,0.65,0.125555,0.98,0.0167443,1.60,0.0299161,1.01,0.000609752,2.66,0.000918113,2.09
0,0.015625,14336,21632,0.217101,0.80,0.0462442,1.44,0.0048333,1.79,0.0149659,1.00,8.59001e-05,2.83,0.000221352,2.05
0,0.0078125,57344,86272,0.117542,0.89,0.0146297,1.66,0.00130208,1.89,0.00749738,1.00,1.16366e-05,2.88,5.50986e-05,2.01


==> results/test1/r3/tri/tri_k0_mu6_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.860978,--,0.433253,--,0.273197,--,0.24635,--,0.0749545,--,0.0607398,--
0,0.125,224,352,0.87987,-0.03,0.396664,0.13,0.143168,0.93,0.123173,1.00,0.0208929,1.84,0.0152942,1.99
0,0.0625,896,1376,0.851244,0.05,0.374825,0.08,0.0698091,1.04,0.0618864,0.99,0.00524773,1.99,0.00395622,1.95
0,0.03125,3584,5440,0.712794,0.26,0.306319,0.29,0.0300986,1.21,0.0303139,1.03,0.00112814,2.22,0.000986508,2.00
0,0.015625,14336,21632,0.507847,0.49,0.195974,0.64,0.0111293,1.44,0.0149462,1.02,0.000204464,2.46,0.000239806,2.04
0,0.0078125,57344,86272,0.313719,0.69,0.0891667,1.14,0.00349664,1.67,0.00746535,1.00,3.12442e-05,2.71,5.71407e-05,2.07


==> results/test1/r3/tri/tri_k1_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.102297,--,0.0315864,--,0.0364641,--,0.0250989,--,0.00107352,--,3.58332e-05,--
1,0.125,224,352,0.048065,1.09,0.0109565,1.53,0.00860887,2.08,0.0062884,2.00,0.000110624,3.28,1.59122e-06,4.49
1,0.0625,896,1376,0.024007,1.00,0.00358842,1.61,0.00217101,1.99,0.00158642,1.99,1.37335e-05,3.01,6.40399e-08,4.64
1,0.03125,3584,5440,0.0120234,1.00,0.00115282,1.64,0.000544423,2.00,0.000397698,2.00,1.72196e-06,3.00,2.66266e-09,4.59
1,0.015625,14336,21632,0.0060191,1.00,0.00036689,1.65,0.000136337,2.00,9.9514e-05,2.00,2.15832e-07,3.00,1.20511e-10,4.47
1,0.0078125,57344,86272,0.00301154,1.00,0.000116185,1.66,3.41062e-05,2.00,2.48884e-05,2.00,2.70194e-08,3.00,6.02816e-12,4.32


==> results/test1/r3/tri/tri_k1_mu1_nu3/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.114055,--,0.0331683,--,0.0403482,--,0.0261384,--,0.00148379,--,3.67936e-05,--
1,0.125,224,352,0.0545271,1.06,0.011589,1.52,0.00974277,2.05,0.00658143,1.99,0.000162069,3.19,1.5761e-06,4.55
1,0.0625,896,1376,0.0272372,1.00,0.00380355,1.61,0.00244623,1.99,0.00165705,1.99,2.01955e-05,3.00,5.62905e-08,4.81
1,0.03125,3584,5440,0.013623,1.00,0.00122235,1.64,0.000611653,2.00,0.000414715,2.00,2.5266e-06,3.00,1.9063e-09,4.88
1,0.015625,14336,21632,0.0068147,1.00,0.000389021,1.65,0.00015299,2.00,0.000103727,2.00,3.16253e-07,3.00,6.39012e-11,4.90
1,0.0078125,57344,86272,0.00340834,1.00,0.000123187,1.66,3.82568e-05,2.00,2.59354e-05,2.00,3.95652e-08,3.00,2.18454e-12,4.87


==> results/test1/r3/tri/tri_k1_mu1_nu4/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.115472,--,0.0333959,--,0.0408183,--,0.0262696,--,0.0015397,--,3.72752e-05,--
1,0.125,224,352,0.0552994,1.06,0.0116795,1.52,0.0098704,2.05,0.00661652,1.99,0.000169102,3.19,1.59509e-06,4.55
1,0.0625,896,1376,0.0276224,1.00,0.00383448,1.61,0.00247805,1.99,0.0016656,1.99,2.10746e-05,3.00,5.65009e-08,4.82
1,0.03125,3584,5440,0.0138133,1.00,0.00123236,1.64,0.000619246,2.00,0.000416762,2.00,2.63549e-06,3.00,1.87928e-09,4.91
1,0.015625,14336,21632,0.00690961,1.00,0.000392208,1.65,0.000154879,2.00,0.000104233,2.00,3.29861e-07,3.00,6.0816e-11,4.95
1,0.0078125,57344,86272,0.00345575,1.00,0.000124195,1.66,3.8728e-05,2.00,2.60616e-05,2.00,4.12665e-08,3.00,1.94597e-12,4.97


==> results/test1/r3/tri/tri_k1_mu1_nu5/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.115616,--,0.0334196,--,0.0408658,--,0.026283,--,0.00154546,--,3.73284e-05,--
1,0.125,224,352,0.0553775,1.06,0.0116888,1.52,0.00988316,2.05,0.00662005,1.99,0.000169824,3.19,1.59722e-06,4.55
1,0.0625,896,1376,0.0276613,1.00,0.00383768,1.61,0.00248125,1.99,0.00166647,1.99,2.1165e-05,3.00,5.65328e-08,4.82
1,0.03125,3584,5440,0.0138325,1.00,0.00123339,1.64,0.000620011,2.00,0.000416968,2.00,2.64668e-06,3.00,1.87708e-09,4.91
1,0.015625,14336,21632,0.00691923,1.00,0.000392538,1.65,0.000155069,2.00,0.000104284,2.00,3.31261e-07,3.00,6.05329e-11,4.95
1,0.0078125,57344,86272,0.00346056,1.00,0.0001243,1.66,3.87755e-05,2.00,2.60744e-05,2.00,4.14414e-08,3.00,1.9235e-12,4.98


==> results/test1/r3/tri/tri_k1_mu1_nu6/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.115631,--,0.033422,--,0.0408706,--,0.0262843,--,0.00154604,--,3.73337e-05,--
1,0.125,224,352,0.0553854,1.06,0.0116898,1.52,0.00988444,2.05,0.00662041,1.99,0.000169897,3.19,1.59744e-06,4.55
1,0.0625,896,1376,0.0276652,1.00,0.003838,1.61,0.00248157,1.99,0.00166655,1.99,2.1174e-05,3.00,5.65361e-08,4.82
1,0.03125,3584,5440,0.0138344,1.00,0.0012335,1.64,0.000620088,2.00,0.000416989,2.00,2.6478e-06,3.00,1.87687e-09,4.91
1,0.015625,14336,21632,0.00692019,1.00,0.000392571,1.65,0.000155088,2.00,0.000104289,2.00,3.31401e-07,3.00,6.05049e-11,4.96
1,0.0078125,57344,86272,0.00346104,1.00,0.00012431,1.66,3.87802e-05,2.00,2.60756e-05,2.00,4.1459e-08,3.00,1.92127e-12,4.98


==> results/test1/r3/tri/tri_k1_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.115632,--,0.0334223,--,0.0408711,--,0.0262845,--,0.00154609,--,3.73343e-05,--
1,0.125,224,352,0.0553861,1.06,0.0116899,1.52,0.00988456,2.05,0.00662044,1.99,0.000169904,3.19,1.59746e-06,4.55
1,0.0625,896,1376,0.0276656,1.00,0.00383804,1.61,0.0024816,1.99,0.00166656,1.99,2.11749e-05,3.00,5.65364e-08,4.82
1,0.03125,3584,5440,0.0138346,1.00,0.00123351,1.64,0.000620095,2.00,0.000416991,2.00,2.64791e-06,3.00,1.87685e-09,4.91
1,0.015625,14336,21632,0.00692029,1.00,0.000392575,1.65,0.00015509,2.00,0.00010429,2.00,3.31415e-07,3.00,6.05021e-11,4.96
1,0.0078125,57344,86272,0.00346109,1.00,0.000124311,1.66,3.87807e-05,2.00,2.60758e-05,2.00,4.14607e-08,3.00,1.92104e-12,4.98


==> results/test1/r3/tri/tri_k1_mu2_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.0871184,--,0.0308471,--,0.0300664,--,0.0235913,--,0.000677937,--,5.28871e-05,--
1,0.125,224,352,0.0406316,1.10,0.0105911,1.54,0.0071535,2.07,0.00597052,1.98,6.60121e-05,3.36,2.72682e-06,4.28
1,0.0625,896,1376,0.0203847,1.00,0.00345545,1.62,0.00178808,2.00,0.00150206,1.99,8.11908e-06,3.02,1.40167e-07,4.28
1,0.03125,3584,5440,0.0102802,0.99,0.00110865,1.64,0.000450689,1.99,0.000377148,1.99,1.02767e-06,2.98,7.65363e-09,4.19
1,0.015625,14336,21632,0.00516972,0.99,0.000352667,1.65,0.00011331,1.99,9.44993e-05,2.00,1.2983e-07,2.98,4.40683e-10,4.12
1,0.0078125,57344,86272,0.00259311,1.00,0.00011166,1.66,2.84201e-05,2.00,2.36519e-05,2.00,1.63307e-08,2.99,2.63108e-11,4.07


==> results/test1/r3/tri/tri_k1_mu3_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.0614934,--,0.0355162,--,0.0210759,--,0.0217763,--,0.000322592,--,0.000181531,--
1,0.125,224,352,0.0301308,1.03,0.0114067,1.64,0.00522297,2.01,0.00556717,1.97,2.73232e-05,3.56,1.08836e-05,4.06
1,0.0625,896,1376,0.0167212,0.85,0.00356985,1.68,0.00144948,1.85,0.00143318,1.96,3.60276e-06,2.92,6.8526e-07,3.99
1,0.03125,3584,5440,0.00920685,0.86,0.00112428,1.67,0.00039943,1.86,0.000366793,1.97,5.2203e-07,2.79,4.38219e-08,3.97
1,0.015625,14336,21632,0.0048802,0.92,0.000354881,1.66,0.000106228,1.91,9.30736e-05,1.98,7.25648e-08,2.85,2.78975e-09,3.97
1,0.0078125,57344,86272,0.00251799,0.95,0.000111987,1.66,2.74871e-05,1.95,2.34646e-05,1.99,9.63715e-09,2.91,1.76334e-10,3.98


==> results/test1/r3/tri/tri_k1_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.0619387,--,0.064476,--,0.0209954,--,0.0211804,--,0.000416634,--,0.000416706,--
1,0.125,224,352,0.0271463,1.19,0.0193572,1.74,0.00457546,2.20,0.00529622,2.00,2.08213e-05,4.32,2.43842e-05,4.10
1,0.0625,896,1376,0.0127447,1.09,0.00509658,1.93,0.00108478,2.08,0.00133159,1.99,1.28648e-06,4.02,1.48397e-06,4.04
1,0.03125,3584,5440,0.0061266,1.06,0.00136154,1.90,0.000268529,2.01,0.00033703,1.98,9.15277e-08,3.81,9.40148e-08,3.98
1,0.015625,14336,21632,0.00332048,0.88,0.000387528,1.81,7.31332e-05,1.88,8.6178e-05,1.97,9.19594e-09,3.32,6.12802e-09,3.94
1,0.0078125,57344,86272,0.0019589,0.76,0.000116334,1.74,2.12395e-05,1.78,2.21961e-05,1.96,1.3208e-09,2.80,4.06117e-10,3.92


==> results/test1/r3/tri/tri_k1_mu5_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.0757098,--,0.109514,--,0.0267356,--,0.0218898,--,0.000711052,--,0.000496861,--
1,0.125,224,352,0.0341524,1.15,0.0451806,1.28,0.00586445,2.19,0.00546868,2.00,3.44664e-05,4.37,3.12143e-05,3.99
1,0.0625,896,1376,0.0144316,1.24,0.014179,1.67,0.00122511,2.26,0.00133369,2.04,1.52168e-06,4.50,1.80119e-06,4.12
1,0.03125,3584,5440,0.00701814,1.04,0.0035354,2.00,0.000292391,2.07,0.000331045,2.01,8.9092e-08,4.09,1.08221e-07,4.06
1,0.015625,14336,21632,0.00351136,1.00,0.000790715,2.16,7.26297e-05,2.01,8.29859e-05,2.00,5.80127e-09,3.94,6.75277e-09,4.00
1,0.0078125,57344,86272,0.00165673,1.08,0.000181762,2.12,1.73772e-05,2.06,2.08277e-05,1.99,3.60731e-10,4.01,4.24834e-10,3.99


==> results/test1/r3/tri/tri_k1_mu6_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.0816728,--,0.125326,--,0.0290323,--,0.0223232,--,0.000842473,--,0.000501522,--
1,0.125,224,352,0.0429798,0.93,0.0652873,0.94,0.00729142,1.99,0.00580905,1.94,5.32012e-05,3.99,3.42697e-05,3.87
1,0.0625,896,1376,0.0200497,1.10,0.0289641,1.17,0.00166854,2.13,0.00143079,2.02,2.79139e-06,4.25,2.09469e-06,4.03
1,0.03125,3584,5440,0.00821124,1.29,0.010388,1.48,0.000344703,2.28,0.000341764,2.07,1.19429e-07,4.55,1.18946e-07,4.14
1,0.015625,14336,21632,0.00355339,1.21,0.00294475,1.82,7.49688e-05,2.20,8.3071e-05,2.04,5.67533e-09,4.40,6.94057e-09,4.10
1,0.0078125,57344,86272,0.00184741,0.94,0.0006805,2.11,1.90301e-05,1.98,2.06984e-05,2.00,3.70476e-10,3.94,4.28181e-10,4.02


==> results/test1/r3/tri/tri_k2_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.0582265,--,0.00628006,--,0.0144498,--,0.00498154,--,0.000197531,--,4.25025e-07,--
2,0.125,224,352,0.0226606,1.36,0.000674322,3.22,0.00269911,2.42,0.000906255,2.46,1.15878e-05,4.09,6.23262e-09,6.09
2,0.0625,896,1376,0.00848143,1.42,0.000126011,2.42,0.000494725,2.45,0.000164454,2.46,6.06016e-07,4.26,1.972e-10,4.98
2,0.03125,3584,5440,0.00310939,1.45,3.77496e-05,1.74,8.91836e-05,2.47,2.95029e-05,2.48,2.98146e-08,4.35,6.33619e-12,4.96
2,0.015625,14336,21632,0.00112485,1.47,1.19279e-05,1.66,1.59274e-05,2.49,5.25644e-06,2.49,1.41015e-09,4.40,2.01122e-13,4.98
2,0.0078125,57344,86272,0.000403762,1.48,3.76512e-06,1.66,2.83176e-06,2.49,9.33463e-07,2.49,6.51745e-11,4.44,6.34249e-15,4.99


==> results/test1/r3/tri/tri_k2_mu1_nu3/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.0687798,--,0.00629586,--,0.0169667,--,0.00580477,--,0.000325346,--,2.65271e-07,--
2,0.125,224,352,0.0257431,1.42,0.000689555,3.19,0.00305715,2.47,0.00102301,2.50,1.70543e-05,4.25,8.19479e-10,8.34
2,0.0625,896,1376,0.00955846,1.43,0.000130381,2.40,0.000560625,2.45,0.000186007,2.46,8.72879e-07,4.29,1.84727e-11,5.47
2,0.03125,3584,5440,0.00348287,1.46,3.90332e-05,1.74,0.000100898,2.47,3.33498e-05,2.48,4.22244e-08,4.37,5.82055e-13,4.99
2,0.015625,14336,21632,0.00125509,1.47,1.2328e-05,1.66,1.79802e-05,2.49,5.93168e-06,2.49,1.97583e-09,4.42,1.84056e-14,4.98
2,0.0078125,57344,86272,0.000449287,1.48,3.89072e-06,1.66,3.19048e-06,2.49,1.05154e-06,2.50,9.06315e-11,4.45,5.78441e-16,4.99


==> results/test1/r3/tri/tri_k2_mu1_nu4/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.0699367,--,0.00629524,--,0.0172405,--,0.00589494,--,0.000342068,--,2.51026e-07,--
2,0.125,224,352,0.0261023,1.42,0.000692053,3.19,0.00309708,2.48,0.00103608,2.51,1.77836e-05,4.27,3.79505e-10,9.37
2,0.0625,896,1376,0.00968696,1.43,0.000130992,2.40,0.000568159,2.45,0.000188474,2.46,9.08954e-07,4.29,3.83827e-12,6.63
2,0.03125,3584,5440,0.00352824,1.46,3.92216e-05,1.74,0.000102264,2.47,3.37987e-05,2.48,4.39187e-08,4.37,1.11488e-13,5.11
2,0.015625,14336,21632,0.00127105,1.47,1.23875e-05,1.66,1.82205e-05,2.49,6.01072e-06,2.49,2.05334e-09,4.42,3.51864e-15,4.99
2,0.0078125,57344,86272,0.000454908,1.48,3.90949e-06,1.66,3.23281e-06,2.49,1.06548e-06,2.50,9.41333e-11,4.45,1.10587e-16,4.99


==> results/test1/r3/tri/tri_k2_mu1_nu5/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.070053,--,0.00629519,--,0.0172679,--,0.00590398,--,0.000343779,--,2.49628e-07,--
2,0.125,224,352,0.0261387,1.42,0.000692318,3.18,0.00310111,2.48,0.0010374,2.51,1.78587e-05,4.27,3.36626e-10,9.53
2,0.0625,896,1376,0.00969997,1.43,0.000131055,2.40,0.000568918,2.45,0.000188722,2.46,9.12661e-07,4.29,2.40963e-12,7.13
2,0.03125,3584,5440,0.00353284,1.46,3.92412e-05,1.74,0.000102401,2.47,3.38439e-05,2.48,4.40929e-08,4.37,6.55304e-14,5.20
2,0.015625,14336,21632,0.00127267,1.47,1.23937e-05,1.66,1.82447e-05,2.49,6.0187e-06,2.49,2.06131e-09,4.42,2.06513e-15,4.99
2,0.0078125,57344,86272,0.000455479,1.48,3.91144e-06,1.66,3.23708e-06,2.49,1.06688e-06,2.50,9.44936e-11,4.45,6.49148e-17,4.99


==> results/test1/r3/tri/tri_k2_mu1_nu6/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.0700646,--,0.00629518,--,0.0172706,--,0.00590489,--,0.000343951,--,2.49489e-07,--
2,0.125,224,352,0.0261423,1.42,0.000692345,3.18,0.00310152,2.48,0.00103753,2.51,1.78662e-05,4.27,3.32349e-10,9.55
2,0.0625,896,1376,0.00970127,1.43,0.000131061,2.40,0.000568994,2.45,0.000188747,2.46,9.13032e-07,4.29,2.26712e-12,7.20
2,0.03125,3584,5440,0.0035333,1.46,3.92432e-05,1.74,0.000102415,2.47,3.38485e-05,2.48,4.41104e-08,4.37,6.09457e-14,5.22
2,0.015625,14336,21632,0.00127283,1.47,1.23943e-05,1.66,1.82471e-05,2.49,6.0195e-06,2.49,2.06211e-09,4.42,1.92014e-15,4.99
2,0.0078125,57344,86272,0.000455536,1.48,3.91164e-06,1.66,3.23751e-06,2.49,1.06702e-06,2.50,9.45297e-11,4.45,6.03588e-17,4.99


==> results/test1/r3/tri/tri_k2_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.0700658,--,0.00629518,--,0.0172709,--,0.00590498,--,0.000343968,--,2.49475e-07,--
2,0.125,224,352,0.0261427,1.42,0.000692348,3.18,0.00310156,2.48,0.00103754,2.51,1.78669e-05,4.27,3.31922e-10,9.55
2,0.0625,896,1376,0.0097014,1.43,0.000131062,2.40,0.000569001,2.45,0.000188749,2.46,9.13069e-07,4.29,2.25287e-12,7.20
2,0.03125,3584,5440,0.00353334,1.46,3.92433e-05,1.74,0.000102416,2.47,3.38489e-05,2.48,4.41121e-08,4.37,6.04874e-14,5.22
2,0.015625,14336,21632,0.00127285,1.47,1.23944e-05,1.66,1.82474e-05,2.49,6.01958e-06,2.49,2.06219e-09,4.42,1.90564e-15,4.99
2,0.0078125,57344,86272,0.000455542,1.48,3.91166e-06,1.66,3.23755e-06,2.49,1.06704e-06,2.50,9.45333e-11,4.45,5.99033e-17,4.99


==> results/test1/r3/tri/tri_k2_mu2_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.04201,--,0.00623857,--,0.0102519,--,0.00365352,--,7.61552e-05,--,8.28051e-07,--
2,0.125,224,352,0.0180971,1.21,0.000660498,3.24,0.00209298,2.29,0.000710698,2.36,5.8246e-06,3.71,2.28304e-08,5.18
2,0.0625,896,1376,0.00712325,1.35,0.000122649,2.43,0.000401337,2.38,0.000134001,2.41,3.48132e-07,4.06,8.03606e-10,4.83
2,0.03125,3584,5440,0.00268727,1.41,3.68982e-05,1.73,7.42392e-05,2.43,2.45967e-05,2.45,1.84822e-08,4.24,2.70644e-11,4.89
2,0.015625,14336,21632,0.000989322,1.44,1.16853e-05,1.66,1.34938e-05,2.46,4.45586e-06,2.46,9.16022e-10,4.33,8.88144e-13,4.93
2,0.0078125,57344,86272,0.000359297,1.46,3.69258e-06,1.66,2.42968e-06,2.47,8.0108e-07,2.48,4.36912e-11,4.39,2.87048e-14,4.95


==> results/test1/r3/tri/tri_k2_mu3_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.0131292,--,0.00614416,--,0.00325943,--,0.00173845,--,5.69371e-06,--,1.12074e-06,--
2,0.125,224,352,0.00758008,0.79,0.000634887,3.27,0.00081874,1.99,0.000318183,2.45,5.32884e-07,3.42,3.24221e-08,5.11
2,0.0625,896,1376,0.0039551,0.94,0.000117108,2.44,0.00019651,2.06,6.77593e-05,2.23,5.22036e-08,3.35,1.46355e-09,4.47
2,0.03125,3584,5440,0.00180038,1.14,3.57516e-05,1.71,4.32857e-05,2.18,1.44154e-05,2.23,4.18774e-09,3.64,6.6222e-11,4.47
2,0.015625,14336,21632,0.000745715,1.27,1.14652e-05,1.64,8.97889e-06,2.27,2.96161e-06,2.28,2.75712e-10,3.92,2.79487e-12,4.57
2,0.0078125,57344,86272,0.000293034,1.35,3.65357e-06,1.65,1.79239e-06,2.32,5.89775e-07,2.33,1.60308e-11,4.10,1.10828e-13,4.66


==> results/test1/r3/tri/tri_k2_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.00571285,--,0.00692581,--,0.00145802,--,0.00147887,--,1.88212e-06,--,1.86016e-06,--
2,0.125,224,352,0.00154422,1.89,0.000711799,3.28,0.000186413,2.97,0.000187051,2.98,3.09061e-08,5.93,2.88853e-08,6.01
2,0.0625,896,1376,0.00068733,1.17,0.000110954,2.68,3.44952e-05,2.43,2.47364e-05,2.92,1.08329e-09,4.83,5.04292e-10,5.84
2,0.03125,3584,5440,0.00041305,0.73,3.37444e-05,1.72,8.22813e-06,2.07,3.81533e-06,2.70,6.80431e-11,3.99,1.1998e-11,5.39
2,0.015625,14336,21632,0.000240167,0.78,1.09465e-05,1.62,2.09206e-06,1.98,7.54446e-07,2.34,5.54325e-12,3.62,4.69106e-13,4.68
2,0.0078125,57344,86272,0.000125866,0.93,3.5073e-06,1.64,5.1309e-07,2.03,1.70733e-07,2.14,4.76301e-13,3.54,2.40201e-14,4.29


==> results/test1/r3/tri/tri_k2_mu5_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.00744551,--,0.0124364,--,0.00204276,--,0.00155792,--,4.1196e-06,--,2.41658e-06,--
2,0.125,224,352,0.00154371,2.27,0.00196914,2.66,0.000206251,3.31,0.000193968,3.01,4.19985e-08,6.62,3.69953e-08,6.03
2,0.0625,896,1376,0.000334266,2.21,0.000230485,3.09,2.03795e-05,3.34,2.33375e-05,3.06,4.10086e-10,6.68,5.33489e-10,6.12
2,0.03125,3584,5440,9.13195e-05,1.87,2.77422e-05,3.05,2.60217e-06,2.97,2.89967e-06,3.01,6.68806e-12,5.94,8.23242e-12,6.02
2,0.015625,14336,21632,3.34624e-05,1.45,8.87861e-06,1.64,3.90604e-07,2.74,3.68231e-07,2.98,1.50978e-13,5.47,1.32768e-13,5.95
2,0.0078125,57344,86272,1.84129e-05,0.86,3.12698e-06,1.51,7.37204e-08,2.41,4.92406e-08,2.90,5.44588e-15,4.79,2.37449e-15,5.81


==> results/test1/r3/tri/tri_k2_mu6_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.0100723,--,0.0169135,--,0.0024359,--,0.0016527,--,5.92656e-06,--,2.73592e-06,--
2,0.125,224,352,0.00251412,2.00,0.00385952,2.13,0.00030699,2.99,0.000222051,2.90,9.41326e-08,5.98,4.93241e-08,5.79
2,0.0625,896,1376,0.00049323,2.35,0.00069367,2.48,3.20951e-05,3.26,2.65904e-05,3.06,1.02882e-09,6.52,7.06251e-10,6.13
2,0.03125,3584,5440,8.93326e-05,2.47,9.78037e-05,2.83,2.90848e-06,3.46,3.02183e-06,3.14,8.44839e-12,6.93,9.11394e-12,6.28
2,0.015625,14336,21632,2.06679e-05,2.11,1.01985e-05,3.26,3.04701e-07,3.25,3.62565e-07,3.06,9.27248e-14,6.51,1.31175e-13,6.12
2,0.0078125,57344,86272,5.57756e-06,1.89,1.69007e-06,2.59,3.93119e-08,2.95,4.51449e-08,3.01,1.5435e-15,5.91,2.03373e-15,6.01


==> results/test1/r4/hexa1/hexa1_k0_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,1.06902,--,0.369449,--,0.491765,--,0.301439,--,1.26574,--,0.0187399,--
0,0.129713,441,1400,0.899783,0.28,0.233863,0.74,0.255617,1.05,0.149011,1.13,0.63698,1.11,0.00301545,2.94
0,0.0657364,1681,5200,0.760726,0.25,0.137737,0.78,0.118772,1.13,0.0658682,1.20,0.325377,0.99,0.000364451,3.11
0,0.0329799,6561,20000,0.638332,0.25,0.082958,0.74,0.0526016,1.18,0.0293413,1.17,0.161236,1.02,4.82345e-05,2.93
0,0.016504,25921,78400,0.528263,0.27,0.0501316,0.73,0.0226165,1.22,0.0135513,1.12,0.0756046,1.09,6.49989e-06,2.90


==> results/test1/r4/hexa1/hexa1_k0_mu1_nu3/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,1.16673,--,0.386196,--,0.560989,--,0.342565,--,1.85054,--,0.0222514,--
0,0.129713,441,1400,0.969433,0.30,0.239183,0.77,0.288133,1.07,0.173994,1.09,0.88217,1.19,0.00327429,3.08
0,0.0657364,1681,5200,0.808801,0.27,0.138213,0.81,0.130917,1.16,0.0774645,1.19,0.427413,1.07,0.00036519,3.23
0,0.0329799,6561,20000,0.669886,0.27,0.0822565,0.75,0.0565913,1.22,0.0335647,1.21,0.20113,1.09,4.58292e-05,3.01
0,0.016504,25921,78400,0.549725,0.29,0.0496037,0.73,0.0239508,1.24,0.014947,1.17,0.0912116,1.14,6.06362e-06,2.92


==> results/test1/r4/hexa1/hexa1_k0_mu1_nu4/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,1.17693,--,0.387646,--,0.567854,--,0.345885,--,1.91842,--,0.0225816,--
0,0.129713,441,1400,0.976926,0.30,0.239672,0.77,0.291439,1.07,0.176325,1.08,0.910751,1.20,0.00329979,3.10
0,0.0657364,1681,5200,0.81412,0.27,0.138252,0.81,0.132198,1.16,0.0786348,1.19,0.439244,1.07,0.000365356,3.24
0,0.0329799,6561,20000,0.6735,0.27,0.0821693,0.75,0.0570302,1.22,0.0340253,1.21,0.205733,1.10,4.55914e-05,3.02
0,0.016504,25921,78400,0.552176,0.29,0.0495256,0.73,0.024099,1.24,0.0151047,1.17,0.092953,1.15,6.01701e-06,2.93


==> results/test1/r4/hexa1/hexa1_k0_mu1_nu5/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,1.17795,--,0.387789,--,0.568538,--,0.346209,--,1.92529,--,0.0226143,--
0,0.129713,441,1400,0.977677,0.30,0.239721,0.77,0.291769,1.07,0.176555,1.08,0.913645,1.20,0.00330236,3.10
0,0.0657364,1681,5200,0.814654,0.27,0.138256,0.81,0.132326,1.16,0.0787514,1.19,0.440441,1.07,0.000365375,3.24
0,0.0329799,6561,20000,0.673865,0.28,0.0821603,0.75,0.0570743,1.22,0.0340715,1.21,0.2062,1.10,4.55672e-05,3.02
0,0.016504,25921,78400,0.552425,0.29,0.0495174,0.73,0.0241139,1.24,0.0151205,1.17,0.0931296,1.15,6.01224e-06,2.93


==> results/test1/r4/hexa1/hexa1_k0_mu1_nu6/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,1.17805,--,0.387803,--,0.568606,--,0.346241,--,1.92598,--,0.0226175,--
0,0.129713,441,1400,0.977753,0.30,0.239726,0.77,0.291802,1.07,0.176578,1.08,0.913935,1.20,0.00330262,3.10
0,0.0657364,1681,5200,0.814707,0.27,0.138256,0.81,0.132339,1.16,0.078763,1.19,0.440561,1.07,0.000365377,3.24
0,0.0329799,6561,20000,0.673902,0.28,0.0821594,0.75,0.0570787,1.22,0.0340761,1.21,0.206246,1.10,4.55648e-05,3.02
0,0.016504,25921,78400,0.55245,0.29,0.0495165,0.73,0.0241154,1.24,0.0151221,1.17,0.0931473,1.15,6.01176e-06,2.93


==> results/test1/r4/hexa1/hexa1_k0_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,1.17806,--,0.387805,--,0.568613,--,0.346244,--,1.92605,--,0.0226179,--
0,0.129713,441,1400,0.97776,0.30,0.239726,0.77,0.291805,1.07,0.176581,1.08,0.913964,1.20,0.00330264,3.10
0,0.0657364,1681,5200,0.814713,0.27,0.138256,0.81,0.13234,1.16,0.0787642,1.19,0.440573,1.07,0.000365377,3.24
0,0.0329799,6561,20000,0.673905,0.28,0.0821593,0.75,0.0570791,1.22,0.0340766,1.21,0.206251,1.10,4.55646e-05,3.02
0,0.016504,25921,78400,0.552452,0.29,0.0495164,0.73,0.0241156,1.24,0.0151223,1.17,0.093149,1.15,6.01171e-06,2.93


==> results/test1/r4/hexa1/hexa1_k0_mu2_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0.93913,--,0.340391,--,0.360595,--,0.19967,--,0.686075,--,0.0135754,--
0,0.129713,441,1400,0.815316,0.23,0.227891,0.65,0.199433,0.95,0.100117,1.11,0.393712,0.89,0.00273421,2.58
0,0.0657364,1681,5200,0.704748,0.21,0.141472,0.70,0.102139,0.98,0.0485412,1.07,0.219733,0.86,0.00040968,2.79
0,0.0329799,6561,20000,0.601413,0.23,0.0848134,0.74,0.0482075,1.09,0.0240986,1.02,0.116309,0.92,5.40767e-05,2.94
0,0.016504,25921,78400,0.50355,0.26,0.0506839,0.74,0.021343,1.18,0.0119626,1.01,0.0570867,1.03,7.18188e-06,2.92


==> results/test1/r4/hexa1/hexa1_k0_mu3_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0.869551,--,0.31852,--,0.327924,--,0.178166,--,0.282658,--,0.0114337,--
0,0.129713,441,1400,0.785164,0.16,0.209513,0.67,0.187797,0.90,0.0943242,1.02,0.181317,0.71,0.00226177,2.61
0,0.0657364,1681,5200,0.692244,0.19,0.131617,0.68,0.0961896,0.98,0.0473202,1.01,0.105599,0.80,0.000386572,2.60
0,0.0329799,6561,20000,0.595773,0.22,0.0821087,0.68,0.0464402,1.06,0.023859,0.99,0.0566264,0.90,6.76543e-05,2.53
0,0.016504,25921,78400,0.501265,0.25,0.0500107,0.72,0.0209819,1.15,0.0119188,1.00,0.0280281,1.02,1.18381e-05,2.52


==> results/test1/r4/hexa1/hexa1_k0_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0.649776,--,0.262585,--,0.224728,--,0.157282,--,0.0578007,--,0.0116132,--
0,0.129713,441,1400,0.668197,-0.05,0.17471,0.66,0.154544,0.60,0.084211,1.01,0.0358959,0.77,0.00295787,2.20
0,0.0657364,1681,5200,0.640934,0.06,0.111306,0.66,0.0864265,0.86,0.0439237,0.96,0.0190945,0.93,0.000713791,2.09
0,0.0329799,6561,20000,0.576246,0.15,0.0704283,0.66,0.0416564,1.06,0.0226309,0.96,0.00963766,0.99,0.000173688,2.05
0,0.016504,25921,78400,0.492669,0.23,0.0450401,0.65,0.0191234,1.12,0.0115441,0.97,0.00463141,1.06,4.28333e-05,2.02


==> results/test1/r4/hexa1/hexa1_k0_mu5_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0.333067,--,0.225227,--,0.11184,--,0.154925,--,0.012507,--,0.0201028,--
0,0.129713,441,1400,0.371925,-0.18,0.125994,0.94,0.0668519,0.83,0.0806694,1.05,0.00457616,1.62,0.0053711,2.12
0,0.0657364,1681,5200,0.439028,-0.24,0.0784252,0.70,0.0490037,0.46,0.0411302,0.99,0.0026692,0.79,0.00138729,1.99
0,0.0329799,6561,20000,0.469945,-0.10,0.053165,0.56,0.0317734,0.63,0.0209797,0.98,0.00138173,0.95,0.000359216,1.96
0,0.016504,25921,78400,0.447602,0.07,0.0342917,0.63,0.0162741,0.97,0.0106715,0.98,0.000575746,1.26,9.24878e-05,1.96


==> results/test1/r4/hexa1/hexa1_k0_mu6_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.241412,121,400,0.363449,--,0.272751,--,0.118107,--,0.157261,--,0.0139513,--,0.024254,--
0,0.129713,441,1400,0.267849,0.49,0.185527,0.62,0.0489149,1.42,0.0826381,1.04,0.00239469,2.84,0.00669502,2.07
0,0.0657364,1681,5200,0.201651,0.42,0.0977272,0.94,0.0171874,1.54,0.0412977,1.02,0.000296462,3.07,0.00166805,2.04
0,0.0329799,6561,20000,0.203808,-0.02,0.0419401,1.23,0.0093484,0.88,0.020592,1.01,8.86779e-05,1.75,0.000414278,2.02
0,0.016504,25921,78400,0.259654,-0.35,0.0213535,0.98,0.00721632,0.37,0.0103151,1.00,5.56035e-05,0.67,0.000103934,2.00


==> results/test1/r4/hexa1/hexa1_k1_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.389019,--,0.0851028,--,0.241847,--,0.0786747,--,0.0229887,--,5.88005e-05,--
1,0.129713,441,1400,0.251897,0.70,0.0489615,0.89,0.086531,1.65,0.0292077,1.60,0.00403432,2.80,6.60648e-06,3.52
1,0.0657364,1681,5200,0.162306,0.65,0.0189509,1.40,0.0297938,1.57,0.0101998,1.55,0.000694414,2.59,2.33695e-07,4.92
1,0.0329799,6561,20000,0.103927,0.65,0.00703488,1.44,0.00985547,1.60,0.00339288,1.60,0.000116611,2.59,1.40286e-08,4.08
1,0.016504,25921,78400,0.0658796,0.66,0.00262665,1.42,0.00318731,1.63,0.0010966,1.63,1.88164e-05,2.63,1.25702e-09,3.48


==> results/test1/r4/hexa1/hexa1_k1_mu1_nu3/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.437111,--,0.0873649,--,0.268879,--,0.0885875,--,0.03651,--,5.85946e-05,--
1,0.129713,441,1400,0.280662,0.71,0.0483375,0.95,0.093887,1.69,0.0318048,1.65,0.00620518,2.85,5.50203e-06,3.81
1,0.0657364,1681,5200,0.179528,0.66,0.0184939,1.41,0.0318803,1.59,0.0108271,1.59,0.00103879,2.63,1.2192e-07,5.60
1,0.0329799,6561,20000,0.114261,0.66,0.00678358,1.45,0.0104457,1.62,0.00355427,1.61,0.000170439,2.62,2.64935e-09,5.55
1,0.016504,25921,78400,0.0722746,0.66,0.00253729,1.42,0.00336278,1.64,0.00114187,1.64,2.72846e-05,2.65,9.63235e-11,4.79


==> results/test1/r4/hexa1/hexa1_k1_mu1_nu4/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.442507,--,0.0876985,--,0.271728,--,0.0895859,--,0.038343,--,5.91833e-05,--
1,0.129713,441,1400,0.283959,0.71,0.048251,0.96,0.0946952,1.70,0.0320819,1.65,0.00650165,2.86,5.42428e-06,3.85
1,0.0657364,1681,5200,0.181607,0.66,0.0184323,1.42,0.0321121,1.59,0.0108958,1.59,0.00108775,2.63,1.15883e-07,5.66
1,0.0329799,6561,20000,0.115555,0.66,0.00675391,1.46,0.0105141,1.62,0.00357251,1.62,0.000178302,2.62,2.12951e-09,5.79
1,0.016504,25921,78400,0.0730881,0.66,0.00252578,1.42,0.00338353,1.64,0.00114709,1.64,2.85354e-05,2.65,4.57244e-11,5.55


==> results/test1/r4/hexa1/hexa1_k1_mu1_nu5/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.443053,--,0.0877333,--,0.272014,--,0.0896858,--,0.038532,--,5.92491e-05,--
1,0.129713,441,1400,0.284292,0.71,0.048242,0.96,0.0947765,1.70,0.0321096,1.65,0.00653218,2.86,5.41669e-06,3.85
1,0.0657364,1681,5200,0.181818,0.66,0.018426,1.42,0.0321354,1.59,0.0109027,1.59,0.00109281,2.63,1.15317e-07,5.66
1,0.0329799,6561,20000,0.115687,0.66,0.00675094,1.46,0.010521,1.62,0.00357436,1.62,0.000179115,2.62,2.08193e-09,5.82
1,0.016504,25921,78400,0.0731708,0.66,0.00252462,1.42,0.00338563,1.64,0.00114762,1.64,2.86649e-05,2.65,4.11221e-11,5.67


==> results/test1/r4/hexa1/hexa1_k1_mu1_nu6/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.443107,--,0.0877368,--,0.272043,--,0.0896958,--,0.038551,--,5.92557e-05,--
1,0.129713,441,1400,0.284325,0.71,0.0482411,0.96,0.0947846,1.70,0.0321124,1.65,0.00653525,2.86,5.41593e-06,3.85
1,0.0657364,1681,5200,0.181839,0.66,0.0184254,1.42,0.0321378,1.59,0.0109034,1.59,0.00109331,2.63,1.15261e-07,5.66
1,0.0329799,6561,20000,0.1157,0.66,0.00675064,1.46,0.0105217,1.62,0.00357454,1.62,0.000179197,2.62,2.07722e-09,5.82
1,0.016504,25921,78400,0.0731791,0.66,0.0025245,1.42,0.00338584,1.64,0.00114767,1.64,2.86779e-05,2.65,4.06663e-11,5.68


==> results/test1/r4/hexa1/hexa1_k1_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.443113,--,0.0877372,--,0.272045,--,0.0896968,--,0.0385529,--,5.92564e-05,--
1,0.129713,441,1400,0.284329,0.71,0.048241,0.96,0.0947855,1.70,0.0321127,1.65,0.00653555,2.86,5.41585e-06,3.85
1,0.0657364,1681,5200,0.181841,0.66,0.0184253,1.42,0.032138,1.59,0.0109035,1.59,0.00109336,2.63,1.15255e-07,5.66
1,0.0329799,6561,20000,0.115701,0.66,0.00675061,1.46,0.0105218,1.62,0.00357456,1.62,0.000179205,2.62,2.07674e-09,5.82
1,0.016504,25921,78400,0.0731799,0.66,0.00252449,1.42,0.00338586,1.64,0.00114768,1.64,2.86792e-05,2.65,4.06207e-11,5.68


==> results/test1/r4/hexa1/hexa1_k1_mu2_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.336567,--,0.0831919,--,0.206362,--,0.0637739,--,0.013115,--,6.49928e-05,--
1,0.129713,441,1400,0.225552,0.64,0.049242,0.84,0.0784404,1.56,0.0259826,1.45,0.00262111,2.59,8.67742e-06,3.24
1,0.0657364,1681,5200,0.149161,0.61,0.0192017,1.39,0.0274188,1.55,0.00941077,1.49,0.000497372,2.45,5.03146e-07,4.19
1,0.0329799,6561,20000,0.0965858,0.63,0.00717799,1.43,0.00921739,1.58,0.00320849,1.56,8.70079e-05,2.53,4.5319e-08,3.49
1,0.016504,25921,78400,0.0615689,0.65,0.00267265,1.43,0.00300859,1.62,0.00104852,1.62,1.43209e-05,2.61,4.60679e-09,3.30


==> results/test1/r4/hexa1/hexa1_k1_mu3_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.289531,--,0.0773091,--,0.168736,--,0.0467344,--,0.00890763,--,0.000123338,--
1,0.129713,441,1400,0.20563,0.55,0.0466863,0.81,0.0684584,1.45,0.0209064,1.29,0.00203552,2.38,2.2152e-05,2.76
1,0.0657364,1681,5200,0.14041,0.56,0.0180863,1.40,0.024974,1.48,0.00818174,1.38,0.000408617,2.36,2.78174e-06,3.05
1,0.0329799,6561,20000,0.0926238,0.60,0.00680175,1.42,0.00865219,1.54,0.0029387,1.48,7.37087e-05,2.48,3.47143e-07,3.02
1,0.016504,25921,78400,0.0598293,0.63,0.00255824,1.41,0.00288077,1.59,0.000991917,1.57,1.2431e-05,2.57,3.93451e-08,3.15


==> results/test1/r4/hexa1/hexa1_k1_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.143783,--,0.0542782,--,0.0689182,--,0.0206978,--,0.00254575,--,0.000132866,--
1,0.129713,441,1400,0.13271,0.13,0.0289015,1.01,0.0378657,0.96,0.00966327,1.23,0.00085281,1.76,2.8008e-05,2.51
1,0.0657364,1681,5200,0.109811,0.28,0.0113244,1.38,0.0172787,1.15,0.00449472,1.13,0.000219076,2.00,5.9524e-06,2.28
1,0.0329799,6561,20000,0.0799501,0.46,0.00452316,1.33,0.00678314,1.36,0.00188274,1.26,4.33343e-05,2.35,1.04199e-06,2.53
1,0.016504,25921,78400,0.0542612,0.56,0.00180473,1.33,0.00242271,1.49,0.000717926,1.39,7.32387e-06,2.57,1.51452e-07,2.79


==> results/test1/r4/hexa1/hexa1_k1_mu5_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.0319386,--,0.0599414,--,0.0197542,--,0.0148888,--,0.000353553,--,0.000181227,--
1,0.129713,441,1400,0.0243145,0.44,0.0194646,1.81,0.00657546,1.77,0.00443814,1.95,3.90889e-05,3.55,1.591e-05,3.92
1,0.0657364,1681,5200,0.0248155,-0.03,0.00532984,1.91,0.00331291,1.01,0.00133237,1.77,9.94356e-06,2.01,1.43144e-06,3.54
1,0.0329799,6561,20000,0.0253235,-0.03,0.0018065,1.57,0.00170529,0.96,0.000475077,1.50,2.66447e-06,1.91,1.81968e-07,2.99
1,0.016504,25921,78400,0.0243839,0.05,0.000738487,1.29,0.000836438,1.03,0.000202338,1.23,6.65853e-07,2.00,3.30074e-08,2.47


==> results/test1/r4/hexa1/hexa1_k1_mu6_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.241412,121,400,0.0384833,--,0.0998765,--,0.0285932,--,0.0152369,--,0.000809173,--,0.000229018,--
1,0.129713,441,1400,0.0161515,1.40,0.0452512,1.27,0.0066631,2.34,0.00430025,2.04,4.39273e-05,4.69,1.8156e-05,4.08
1,0.0657364,1681,5200,0.00551521,1.58,0.0149269,1.63,0.00108176,2.67,0.00112535,1.97,1.15772e-06,5.35,1.23784e-06,3.95
1,0.0329799,6561,20000,0.00289361,0.94,0.00395153,1.93,0.000214694,2.34,0.000288311,1.97,4.56014e-08,4.69,8.11781e-08,3.95
1,0.016504,25921,78400,0.00283427,0.03,0.00112465,1.82,9.32296e-05,1.20,7.47563e-05,1.95,8.59946e-09,2.41,5.45738e-09,3.90


==> results/test1/r4/hexa1/hexa1_k2_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.385859,--,0.038759,--,0.137846,--,0.0369454,--,0.0221601,--,3.63171e-06,--
2,0.129713,441,1400,0.186869,1.17,0.0129812,1.76,0.0383892,2.06,0.00972991,2.15,0.00121999,4.67,1.23619e-07,5.44
2,0.0657364,1681,5200,0.0910924,1.06,0.0036875,1.85,0.0104791,1.91,0.0025501,1.97,6.89492e-05,4.23,6.72508e-09,4.28
2,0.0329799,6561,20000,0.0451804,1.02,0.00125473,1.56,0.00274759,1.94,0.000658954,1.96,4.17466e-06,4.07,4.39175e-10,3.96
2,0.016504,25921,78400,0.0225374,1.00,0.000441529,1.51,0.000701359,1.97,0.000166952,1.98,2.58543e-07,4.02,2.80699e-11,3.97


==> results/test1/r4/hexa1/hexa1_k2_mu1_nu3/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.444876,--,0.0393585,--,0.155481,--,0.0425295,--,0.0391686,--,2.47597e-06,--
2,0.129713,441,1400,0.218238,1.15,0.0127171,1.82,0.0423484,2.09,0.0112711,2.14,0.00226836,4.59,3.15022e-08,7.03
2,0.0657364,1681,5200,0.106767,1.05,0.00353286,1.88,0.011271,1.95,0.00289503,2.00,0.00012994,4.21,5.08521e-10,6.07
2,0.0329799,6561,20000,0.0530236,1.01,0.00118739,1.58,0.0029333,1.95,0.000739564,1.98,7.90462e-06,4.06,2.50074e-11,4.37
2,0.016504,25921,78400,0.0264663,1.00,0.000416172,1.51,0.000746603,1.98,0.000186579,1.99,4.90659e-07,4.01,1.49511e-12,4.07


==> results/test1/r4/hexa1/hexa1_k2_mu1_nu4/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.451151,--,0.0394169,--,0.157165,--,0.0430306,--,0.0414271,--,2.42105e-06,--
2,0.129713,441,1400,0.221636,1.14,0.0126811,1.83,0.0427555,2.10,0.0114282,2.13,0.002413,4.58,2.63587e-08,7.28
2,0.0657364,1681,5200,0.108535,1.05,0.00351259,1.89,0.0113527,1.95,0.00293184,2.00,0.000138764,4.20,1.85063e-10,7.30
2,0.0329799,6561,20000,0.0539157,1.01,0.00117871,1.58,0.00295199,1.95,0.000748146,1.98,8.45009e-06,4.06,4.06803e-12,5.53
2,0.016504,25921,78400,0.0269143,1.00,0.000412881,1.52,0.000751118,1.98,0.000188672,1.99,5.2473e-07,4.01,1.65015e-13,4.63


==> results/test1/r4/hexa1/hexa1_k2_mu1_nu5/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.451782,--,0.0394226,--,0.157333,--,0.0430803,--,0.0416597,--,2.41606e-06,--
2,0.129713,441,1400,0.221978,1.14,0.0126774,1.83,0.0427965,2.10,0.011444,2.13,0.00242794,4.58,2.58791e-08,7.30
2,0.0657364,1681,5200,0.108713,1.05,0.00351053,1.89,0.0113609,1.95,0.00293556,2.00,0.000139678,4.20,1.55136e-10,7.53
2,0.0329799,6561,20000,0.0540059,1.01,0.00117783,1.58,0.00295387,1.95,0.000749012,1.98,8.50675e-06,4.06,2.13672e-12,6.21
2,0.016504,25921,78400,0.0269596,1.00,0.000412549,1.52,0.000751572,1.98,0.000188883,1.99,5.28271e-07,4.01,4.24598e-14,5.66


==> results/test1/r4/hexa1/hexa1_k2_mu1_nu6/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.451845,--,0.0394232,--,0.15735,--,0.0430853,--,0.0416831,--,2.41557e-06,--
2,0.129713,441,1400,0.222012,1.14,0.012677,1.83,0.0428006,2.10,0.0114456,2.13,0.00242943,4.58,2.58314e-08,7.31
2,0.0657364,1681,5200,0.108731,1.05,0.00351033,1.89,0.0113617,1.95,0.00293593,2.00,0.00013977,4.20,1.52167e-10,7.55
2,0.0329799,6561,20000,0.0540149,1.01,0.00117774,1.58,0.00295406,1.95,0.000749099,1.98,8.51243e-06,4.06,1.94517e-12,6.32
2,0.016504,25921,78400,0.0269642,1.00,0.000412516,1.52,0.000751617,1.98,0.000188904,1.99,5.28626e-07,4.01,3.03058e-14,6.01


==> results/test1/r4/hexa1/hexa1_k2_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.451852,--,0.0394232,--,0.157352,--,0.0430858,--,0.0416854,--,2.41552e-06,--
2,0.129713,441,1400,0.222015,1.14,0.012677,1.83,0.042801,2.10,0.0114458,2.13,0.00242958,4.58,2.58267e-08,7.31
2,0.0657364,1681,5200,0.108733,1.05,0.00351031,1.89,0.0113618,1.95,0.00293596,2.00,0.000139779,4.20,1.5187e-10,7.56
2,0.0329799,6561,20000,0.0540158,1.01,0.00117773,1.58,0.00295408,1.95,0.000749107,1.98,8.513e-06,4.06,1.92603e-12,6.33
2,0.016504,25921,78400,0.0269646,1.00,0.000412512,1.52,0.000751622,1.98,0.000188906,1.99,5.28662e-07,4.01,2.90914e-14,6.06


==> results/test1/r4/hexa1/hexa1_k2_mu2_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.313169,--,0.0377892,--,0.112214,--,0.0284177,--,0.00964556,--,5.38664e-06,--
2,0.129713,441,1400,0.154226,1.14,0.0130752,1.71,0.03342,1.95,0.00782089,2.08,0.000570783,4.55,2.82672e-07,4.74
2,0.0657364,1681,5200,0.0752222,1.06,0.00373806,1.84,0.00943162,1.86,0.00212222,1.92,3.25385e-05,4.21,1.88581e-08,3.98
2,0.0329799,6561,20000,0.0372435,1.02,0.0012825,1.55,0.00249112,1.93,0.000556045,1.94,1.9632e-06,4.07,1.2839e-09,3.90
2,0.016504,25921,78400,0.018598,1.00,0.000450348,1.51,0.000638129,1.97,0.000141834,1.97,1.22272e-07,4.01,8.34015e-11,3.95


==> results/test1/r4/hexa1/hexa1_k2_mu3_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.181569,--,0.0296226,--,0.0632907,--,0.0123121,--,0.00133097,--,6.80474e-06,--
2,0.129713,441,1400,0.0986173,0.98,0.00992542,1.76,0.0216743,1.73,0.00396149,1.83,0.000126227,3.79,6.36355e-07,3.81
2,0.0657364,1681,5200,0.0518522,0.95,0.00281778,1.85,0.00633762,1.81,0.00115266,1.82,1.00138e-05,3.73,5.31329e-08,3.65
2,0.0329799,6561,20000,0.0263622,0.98,0.000960874,1.56,0.00168842,1.92,0.000306797,1.92,6.83323e-07,3.89,3.76058e-09,3.84
2,0.016504,25921,78400,0.0132686,0.99,0.000336047,1.52,0.000433209,1.96,7.86188e-05,1.97,4.42544e-08,3.95,2.46906e-10,3.93


==> results/test1/r4/hexa1/hexa1_k2_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.0405935,--,0.0101807,--,0.0146212,--,0.0027258,--,0.00010343,--,2.19152e-06,--
2,0.129713,441,1400,0.0246544,0.80,0.00329767,1.81,0.00504947,1.71,0.000835245,1.90,1.24172e-05,3.41,2.05071e-07,3.81
2,0.0657364,1681,5200,0.0136774,0.87,0.000980125,1.79,0.00145534,1.83,0.000231495,1.89,1.03517e-06,3.66,1.57464e-08,3.78
2,0.0329799,6561,20000,0.00712866,0.94,0.000337686,1.54,0.000384011,1.93,6.05214e-05,1.94,7.21757e-08,3.86,1.07622e-09,3.89
2,0.016504,25921,78400,0.00361732,0.98,0.00011881,1.51,9.7987e-05,1.97,1.5399e-05,1.98,4.70143e-09,3.95,6.9673e-11,3.95


==> results/test1/r4/hexa1/hexa1_k2_mu5_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.00553242,--,0.00522375,--,0.00228061,--,0.00113758,--,4.68767e-06,--,1.04349e-06,--
2,0.129713,441,1400,0.00312515,0.92,0.00111355,2.49,0.000612069,2.12,0.000198391,2.81,3.37949e-07,4.23,3.17326e-08,5.62
2,0.0657364,1681,5200,0.00151299,1.07,0.000302777,1.92,0.000156098,2.01,3.4036e-05,2.59,2.19868e-08,4.02,9.33975e-10,5.19
2,0.0329799,6561,20000,0.00074938,1.02,8.99329e-05,1.76,3.98607e-05,1.98,6.93181e-06,2.31,1.4338e-09,3.96,3.87391e-11,4.61
2,0.016504,25921,78400,0.000375857,1.00,3.01804e-05,1.58,1.00992e-05,1.98,1.62287e-06,2.10,9.20414e-11,3.97,2.12335e-12,4.19


==> results/test1/r4/hexa1/hexa1_k2_mu6_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.241412,121,400,0.00560644,--,0.0112386,--,0.00221647,--,0.00114473,--,4.85951e-06,--,1.28003e-06,--
2,0.129713,441,1400,0.0010466,2.70,0.00233629,2.53,0.000254188,3.49,0.000172166,3.05,6.39178e-08,6.97,2.89463e-08,6.10
2,0.0657364,1681,5200,0.000211479,2.35,0.000317499,2.94,2.451e-05,3.44,2.29269e-05,2.97,5.94305e-10,6.88,5.13308e-10,5.93
2,0.0329799,6561,20000,8.07783e-05,1.40,3.25991e-05,3.30,4.21565e-06,2.55,2.98436e-06,2.96,1.75815e-11,5.10,8.69736e-12,5.91
2,0.016504,25921,78400,3.83541e-05,1.08,6.28316e-06,2.38,1.02071e-06,2.05,4.00815e-07,2.90,1.0307e-12,4.10,1.56882e-13,5.80


==> results/test1/r4/tri/tri_k0_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.225322,--,0.255854,--,0.0777677,--,0.244632,--,0.00260725,--,0.00434514,--
0,0.125,224,352,0.129916,0.79,0.136705,0.90,0.0218875,1.83,0.120634,1.02,0.00028645,3.19,0.000363758,3.58
0,0.0625,896,1376,0.071454,0.86,0.0706928,0.95,0.00599102,1.87,0.0600974,1.01,2.6146e-05,3.45,2.85957e-05,3.67
0,0.03125,3584,5440,0.0388771,0.88,0.0358063,0.98,0.00163696,1.87,0.0300194,1.00,2.28755e-06,3.51,2.54927e-06,3.49
0,0.015625,14336,21632,0.0214139,0.86,0.0179826,0.99,0.000454799,1.85,0.015006,1.00,2.10248e-07,3.44,3.30984e-07,2.95
0,0.0078125,57344,86272,0.0120555,0.83,0.00900426,1.00,0.000129353,1.81,0.0075025,1.00,2.10879e-08,3.32,6.31788e-08,2.39


==> results/test1/r4/tri/tri_k0_mu1_nu3/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.213168,--,0.256951,--,0.0717428,--,0.243935,--,0.00447283,--,0.00860712,--
0,0.125,224,352,0.117718,0.86,0.136543,0.91,0.0197515,1.86,0.120505,1.02,0.000559559,3.00,0.00094263,3.19
0,0.0625,896,1376,0.0610397,0.95,0.0700514,0.96,0.00512626,1.95,0.0600475,1.00,5.61662e-05,3.32,9.14802e-05,3.37
0,0.03125,3584,5440,0.0309756,0.98,0.0353543,0.99,0.00130049,1.98,0.0299969,1.00,5.22823e-06,3.43,8.43493e-06,3.44
0,0.015625,14336,21632,0.015601,0.99,0.0177309,1.00,0.000327512,1.99,0.0149951,1.00,4.74016e-07,3.46,7.73913e-07,3.45
0,0.0078125,57344,86272,0.00784139,0.99,0.00887379,1.00,8.23429e-05,1.99,0.0074971,1.00,4.26689e-08,3.47,7.37505e-08,3.39


==> results/test1/r4/tri/tri_k0_mu1_nu3/results-1.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_1.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0
Solving time: 0.01
L2error: 0.0717428
H1error: 0.00860712
EnergyError: 0.00447283
WpVelocityComponentNormError: 0.213168
L2VelocityComponentNormError: 0.0717428
EnergyExactError: 0.00860712
WpVelocityComponentNormExactError: 0.256951
L2VelocityComponentNormExactError: 0.243935
MeshSize: 0.25
NbCells: 56
NbEdges: 92
NbEdgeDOFs: 184
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu3/results-2.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_2.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0
Solving time: 0.02
L2error: 0.0197515
H1error: 0.00094263
EnergyError: 0.000559559
WpVelocityComponentNormError: 0.117718
L2VelocityComponentNormError: 0.0197515
EnergyExactError: 0.00094263
WpVelocityComponentNormExactError: 0.136543
L2VelocityComponentNormExactError: 0.120505
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbEdgeDOFs: 704
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu3/results-3.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_3.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0.01
Solving time: 0
L2error: 0.00512626
H1error: 9.14802e-05
EnergyError: 5.61662e-05
WpVelocityComponentNormError: 0.0610397
L2VelocityComponentNormError: 0.00512626
EnergyExactError: 9.14802e-05
WpVelocityComponentNormExactError: 0.0700514
L2VelocityComponentNormExactError: 0.0600475
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbEdgeDOFs: 2752
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu3/results-4.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_4.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0.01
Solving time: 0.27
L2error: 0.00130049
H1error: 8.43493e-06
EnergyError: 5.22823e-06
WpVelocityComponentNormError: 0.0309756
L2VelocityComponentNormError: 0.00130049
EnergyExactError: 8.43493e-06
WpVelocityComponentNormExactError: 0.0353543
L2VelocityComponentNormExactError: 0.0299969
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
NbEdgeDOFs: 10880
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu3/results-5.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_5.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0.04
Solving time: 1.35
L2error: 0.000327512
H1error: 7.73913e-07
EnergyError: 4.74016e-07
WpVelocityComponentNormError: 0.015601
L2VelocityComponentNormError: 0.000327512
EnergyExactError: 7.73913e-07
WpVelocityComponentNormExactError: 0.0177309
L2VelocityComponentNormExactError: 0.0149951
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
NbEdgeDOFs: 43264
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu3/results-6.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_6.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0.12
Solving time: 4.91
L2error: 8.23429e-05
H1error: 7.37505e-08
EnergyError: 4.26689e-08
WpVelocityComponentNormError: 0.00784139
L2VelocityComponentNormError: 8.23429e-05
EnergyExactError: 7.37505e-08
WpVelocityComponentNormExactError: 0.00887379
L2VelocityComponentNormExactError: 0.0074971
MeshSize: 0.0078125
NbCells: 57344
NbEdges: 86272
NbEdgeDOFs: 172544
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu4/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.215333,--,0.25836,--,0.0719493,--,0.243843,--,0.00463333,--,0.00876642,--
0,0.125,224,352,0.118857,0.86,0.137608,0.91,0.0198422,1.86,0.12049,1.02,0.000578867,3.00,0.000966787,3.18
0,0.0625,896,1376,0.0615156,0.95,0.0706482,0.96,0.00514354,1.95,0.0600411,1.00,5.77342e-05,3.33,9.37708e-05,3.37
0,0.03125,3584,5440,0.0311476,0.98,0.0356647,0.99,0.00130195,1.98,0.0299938,1.00,5.33295e-06,3.44,8.57881e-06,3.45
0,0.015625,14336,21632,0.0156463,0.99,0.0178882,1.00,0.0003269,1.99,0.0149935,1.00,4.79088e-07,3.48,7.68505e-07,3.48
0,0.0078125,57344,86272,0.00783862,1.00,0.00895275,1.00,8.18781e-05,2.00,0.00749633,1.00,4.26397e-08,3.49,6.86335e-08,3.49


==> results/test1/r4/tri/tri_k0_mu1_nu4/results-1.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_1.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0
Solving time: 0.01
L2error: 0.0719493
H1error: 0.00876642
EnergyError: 0.00463333
WpVelocityComponentNormError: 0.215333
L2VelocityComponentNormError: 0.0719493
EnergyExactError: 0.00876642
WpVelocityComponentNormExactError: 0.25836
L2VelocityComponentNormExactError: 0.243843
MeshSize: 0.25
NbCells: 56
NbEdges: 92
NbEdgeDOFs: 184
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu4/results-2.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_2.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0.01
Solving time: 0.02
L2error: 0.0198422
H1error: 0.000966787
EnergyError: 0.000578867
WpVelocityComponentNormError: 0.118857
L2VelocityComponentNormError: 0.0198422
EnergyExactError: 0.000966787
WpVelocityComponentNormExactError: 0.137608
L2VelocityComponentNormExactError: 0.12049
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbEdgeDOFs: 704
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu4/results-3.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_3.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0.01
Solving time: 0.05
L2error: 0.00514354
H1error: 9.37708e-05
EnergyError: 5.77342e-05
WpVelocityComponentNormError: 0.0615156
L2VelocityComponentNormError: 0.00514354
EnergyExactError: 9.37708e-05
WpVelocityComponentNormExactError: 0.0706482
L2VelocityComponentNormExactError: 0.0600411
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbEdgeDOFs: 2752
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu4/results-4.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_4.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0.01
Solving time: 0.28
L2error: 0.00130195
H1error: 8.57881e-06
EnergyError: 5.33295e-06
WpVelocityComponentNormError: 0.0311476
L2VelocityComponentNormError: 0.00130195
EnergyExactError: 8.57881e-06
WpVelocityComponentNormExactError: 0.0356647
L2VelocityComponentNormExactError: 0.0299938
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
NbEdgeDOFs: 10880
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu4/results-5.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_5.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0.04
Solving time: 1.38
L2error: 0.0003269
H1error: 7.68505e-07
EnergyError: 4.79088e-07
WpVelocityComponentNormError: 0.0156463
L2VelocityComponentNormError: 0.0003269
EnergyExactError: 7.68505e-07
WpVelocityComponentNormExactError: 0.0178882
L2VelocityComponentNormExactError: 0.0149935
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
NbEdgeDOFs: 43264
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu4/results-6.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_6.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0.12
Solving time: 4.49
L2error: 8.18781e-05
H1error: 6.86335e-08
EnergyError: 4.26397e-08
WpVelocityComponentNormError: 0.00783862
L2VelocityComponentNormError: 8.18781e-05
EnergyExactError: 6.86335e-08
WpVelocityComponentNormExactError: 0.00895275
L2VelocityComponentNormExactError: 0.00749633
MeshSize: 0.0078125
NbCells: 57344
NbEdges: 86272
NbEdgeDOFs: 172544
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu5/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.215828,--,0.258506,--,0.0720079,--,0.243834,--,0.00467066,--,0.00878316,--
0,0.125,224,352,0.119066,0.86,0.137717,0.91,0.0198582,1.86,0.120488,1.02,0.00058244,3.00,0.00096932,3.18
0,0.0625,896,1376,0.061585,0.95,0.0707095,0.96,0.00514593,1.95,0.0600405,1.00,5.79642e-05,3.33,9.40142e-05,3.37
0,0.03125,3584,5440,0.0311663,0.98,0.0356966,0.99,0.00130195,1.98,0.0299935,1.00,5.34434e-06,3.44,8.5951e-06,3.45
0,0.015625,14336,21632,0.0156477,0.99,0.0179043,1.00,0.000326724,1.99,0.0149933,1.00,4.79264e-07,3.48,7.68276e-07,3.48
0,0.0078125,57344,86272,0.00783501,1.00,0.00896086,1.00,8.17828e-05,2.00,0.00749625,1.00,4.25733e-08,3.49,6.81852e-08,3.49


==> results/test1/r4/tri/tri_k0_mu1_nu5/results-1.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_1.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0
Solving time: 0.01
L2error: 0.0720079
H1error: 0.00878316
EnergyError: 0.00467066
WpVelocityComponentNormError: 0.215828
L2VelocityComponentNormError: 0.0720079
EnergyExactError: 0.00878316
WpVelocityComponentNormExactError: 0.258506
L2VelocityComponentNormExactError: 0.243834
MeshSize: 0.25
NbCells: 56
NbEdges: 92
NbEdgeDOFs: 184
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu5/results-2.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_2.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0
Solving time: 0.03
L2error: 0.0198582
H1error: 0.00096932
EnergyError: 0.00058244
WpVelocityComponentNormError: 0.119066
L2VelocityComponentNormError: 0.0198582
EnergyExactError: 0.00096932
WpVelocityComponentNormExactError: 0.137717
L2VelocityComponentNormExactError: 0.120488
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbEdgeDOFs: 704
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu5/results-3.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_3.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0.01
Solving time: 0.05
L2error: 0.00514593
H1error: 9.40142e-05
EnergyError: 5.79642e-05
WpVelocityComponentNormError: 0.061585
L2VelocityComponentNormError: 0.00514593
EnergyExactError: 9.40142e-05
WpVelocityComponentNormExactError: 0.0707095
L2VelocityComponentNormExactError: 0.0600405
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbEdgeDOFs: 2752
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu5/results-4.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_4.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0.02
Solving time: 0.16
L2error: 0.00130195
H1error: 8.5951e-06
EnergyError: 5.34434e-06
WpVelocityComponentNormError: 0.0311663
L2VelocityComponentNormError: 0.00130195
EnergyExactError: 8.5951e-06
WpVelocityComponentNormExactError: 0.0356966
L2VelocityComponentNormExactError: 0.0299935
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
NbEdgeDOFs: 10880
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu5/results-5.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_5.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0.04
Solving time: 0.88
L2error: 0.000326724
H1error: 7.68276e-07
EnergyError: 4.79264e-07
WpVelocityComponentNormError: 0.0156477
L2VelocityComponentNormError: 0.000326724
EnergyExactError: 7.68276e-07
WpVelocityComponentNormExactError: 0.0179043
L2VelocityComponentNormExactError: 0.0149933
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
NbEdgeDOFs: 43264
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu5/results-6.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_6.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0.11
Solving time: 4.52
L2error: 8.17828e-05
H1error: 6.81852e-08
EnergyError: 4.25733e-08
WpVelocityComponentNormError: 0.00783501
L2VelocityComponentNormError: 8.17828e-05
EnergyExactError: 6.81852e-08
WpVelocityComponentNormExactError: 0.00896086
L2VelocityComponentNormExactError: 0.00749625
MeshSize: 0.0078125
NbCells: 57344
NbEdges: 86272
NbEdgeDOFs: 172544
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu6/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.215993,--,0.258521,--,0.072032,--,0.243833,--,0.00468316,--,0.00878484,--
0,0.125,224,352,0.119129,0.86,0.137728,0.91,0.0198635,1.86,0.120488,1.02,0.000583525,3.00,0.000969575,3.18
0,0.0625,896,1376,0.0616035,0.95,0.0707156,0.96,0.00514676,1.95,0.0600404,1.00,5.80256e-05,3.33,9.40387e-05,3.37
0,0.03125,3584,5440,0.0311707,0.98,0.0356998,0.99,0.001302,1.98,0.0299934,1.00,5.34702e-06,3.44,8.59675e-06,3.45
0,0.015625,14336,21632,0.0156479,0.99,0.0179059,1.00,0.000326697,1.99,0.0149933,1.00,4.79293e-07,3.48,7.68257e-07,3.48
0,0.0078125,57344,86272,0.00783423,1.00,0.00896167,1.00,8.17661e-05,2.00,0.00749624,1.00,4.25586e-08,3.49,6.8141e-08,3.49


==> results/test1/r4/tri/tri_k0_mu1_nu6/results-1.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_1.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0
Solving time: 0
L2error: 0.072032
H1error: 0.00878484
EnergyError: 0.00468316
WpVelocityComponentNormError: 0.215993
L2VelocityComponentNormError: 0.072032
EnergyExactError: 0.00878484
WpVelocityComponentNormExactError: 0.258521
L2VelocityComponentNormExactError: 0.243833
MeshSize: 0.25
NbCells: 56
NbEdges: 92
NbEdgeDOFs: 184
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu6/results-2.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_2.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0
Solving time: 0.03
L2error: 0.0198635
H1error: 0.000969575
EnergyError: 0.000583525
WpVelocityComponentNormError: 0.119129
L2VelocityComponentNormError: 0.0198635
EnergyExactError: 0.000969575
WpVelocityComponentNormExactError: 0.137728
L2VelocityComponentNormExactError: 0.120488
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbEdgeDOFs: 704
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu6/results-3.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_3.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0.01
Solving time: 0.06
L2error: 0.00514676
H1error: 9.40387e-05
EnergyError: 5.80256e-05
WpVelocityComponentNormError: 0.0616035
L2VelocityComponentNormError: 0.00514676
EnergyExactError: 9.40387e-05
WpVelocityComponentNormExactError: 0.0707156
L2VelocityComponentNormExactError: 0.0600404
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbEdgeDOFs: 2752
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu6/results-4.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_4.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0.01
Solving time: 0.27
L2error: 0.001302
H1error: 8.59675e-06
EnergyError: 5.34702e-06
WpVelocityComponentNormError: 0.0311707
L2VelocityComponentNormError: 0.001302
EnergyExactError: 8.59675e-06
WpVelocityComponentNormExactError: 0.0356998
L2VelocityComponentNormExactError: 0.0299934
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
NbEdgeDOFs: 10880
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu6/results-5.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_5.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0.05
Solving time: 1.35
L2error: 0.000326697
H1error: 7.68257e-07
EnergyError: 4.79293e-07
WpVelocityComponentNormError: 0.0156479
L2VelocityComponentNormError: 0.000326697
EnergyExactError: 7.68257e-07
WpVelocityComponentNormExactError: 0.0179059
L2VelocityComponentNormExactError: 0.0149933
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
NbEdgeDOFs: 43264
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu6/results-6.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_6.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0.12
Solving time: 4.96
L2error: 8.17661e-05
H1error: 6.8141e-08
EnergyError: 4.25586e-08
WpVelocityComponentNormError: 0.00783423
L2VelocityComponentNormError: 8.17661e-05
EnergyExactError: 6.8141e-08
WpVelocityComponentNormExactError: 0.00896167
L2VelocityComponentNormExactError: 0.00749624
MeshSize: 0.0078125
NbCells: 57344
NbEdges: 86272
NbEdgeDOFs: 172544
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.216057,--,0.258522,--,0.0720423,--,0.243833,--,0.00468801,--,0.00878501,--
0,0.125,224,352,0.119153,0.86,0.137729,0.91,0.0198658,1.86,0.120488,1.02,0.000583941,3.01,0.0009696,3.18
0,0.0625,896,1376,0.0616107,0.95,0.0707163,0.96,0.00514715,1.95,0.0600404,1.00,5.80493e-05,3.33,9.40411e-05,3.37
0,0.03125,3584,5440,0.0311726,0.98,0.0357001,0.99,0.00130204,1.98,0.0299934,1.00,5.34816e-06,3.44,8.59691e-06,3.45
0,0.015625,14336,21632,0.0156483,0.99,0.0179061,1.00,0.000326698,1.99,0.0149933,1.00,4.79331e-07,3.48,7.68255e-07,3.48
0,0.0078125,57344,86272,0.00783418,1.00,0.00896175,1.00,8.17641e-05,2.00,0.00749624,1.00,4.25577e-08,3.49,6.81366e-08,3.50


==> results/test1/r4/tri/tri_k0_mu1_nu7/results-1.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_1.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0
Solving time: 0.01
L2error: 0.0720423
H1error: 0.00878501
EnergyError: 0.00468801
WpVelocityComponentNormError: 0.216057
L2VelocityComponentNormError: 0.0720423
EnergyExactError: 0.00878501
WpVelocityComponentNormExactError: 0.258522
L2VelocityComponentNormExactError: 0.243833
MeshSize: 0.25
NbCells: 56
NbEdges: 92
NbEdgeDOFs: 184
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu7/results-2.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_2.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0
Solving time: 0.03
L2error: 0.0198658
H1error: 0.0009696
EnergyError: 0.000583941
WpVelocityComponentNormError: 0.119153
L2VelocityComponentNormError: 0.0198658
EnergyExactError: 0.0009696
WpVelocityComponentNormExactError: 0.137729
L2VelocityComponentNormExactError: 0.120488
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbEdgeDOFs: 704
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu7/results-3.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_3.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0.01
Solving time: 0.05
L2error: 0.00514715
H1error: 9.40411e-05
EnergyError: 5.80493e-05
WpVelocityComponentNormError: 0.0616107
L2VelocityComponentNormError: 0.00514715
EnergyExactError: 9.40411e-05
WpVelocityComponentNormExactError: 0.0707163
L2VelocityComponentNormExactError: 0.0600404
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbEdgeDOFs: 2752
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu7/results-4.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_4.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0.01
Solving time: 0.26
L2error: 0.00130204
H1error: 8.59691e-06
EnergyError: 5.34816e-06
WpVelocityComponentNormError: 0.0311726
L2VelocityComponentNormError: 0.00130204
EnergyExactError: 8.59691e-06
WpVelocityComponentNormExactError: 0.0357001
L2VelocityComponentNormExactError: 0.0299934
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
NbEdgeDOFs: 10880
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu7/results-5.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_5.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0.04
Solving time: 1.36
L2error: 0.000326698
H1error: 7.68255e-07
EnergyError: 4.79331e-07
WpVelocityComponentNormError: 0.0156483
L2VelocityComponentNormError: 0.000326698
EnergyExactError: 7.68255e-07
WpVelocityComponentNormExactError: 0.0179061
L2VelocityComponentNormExactError: 0.0149933
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
NbEdgeDOFs: 43264
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu1_nu7/results-6.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_6.typ2
Degree: 0
EdgeDegree: 0
CellDegree: 0
Using threads: true
AssemblyTime: 0.11
Solving time: 4.62
L2error: 8.17641e-05
H1error: 6.81366e-08
EnergyError: 4.25577e-08
WpVelocityComponentNormError: 0.00783418
L2VelocityComponentNormError: 8.17641e-05
EnergyExactError: 6.81366e-08
WpVelocityComponentNormExactError: 0.00896175
L2VelocityComponentNormExactError: 0.00749624
MeshSize: 0.0078125
NbCells: 57344
NbEdges: 86272
NbEdgeDOFs: 172544
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k0_mu2_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.236876,--,0.250992,--,0.0833679,--,0.24504,--,0.00328083,--,0.00421775,--
0,0.125,224,352,0.140095,0.76,0.131136,0.94,0.0240473,1.79,0.120695,1.02,0.000391671,3.07,0.000355791,3.57
0,0.0625,896,1376,0.0809468,0.79,0.0674304,0.96,0.00691251,1.80,0.0601256,1.01,4.30925e-05,3.18,3.56255e-05,3.32
0,0.03125,3584,5440,0.0466707,0.79,0.0340766,0.98,0.00200255,1.79,0.0300335,1.00,4.72045e-06,3.19,5.08413e-06,2.81
0,0.015625,14336,21632,0.0273468,0.77,0.0171026,0.99,0.000590625,1.76,0.015013,1.00,5.52441e-07,3.10,1.01939e-06,2.32
0,0.0078125,57344,86272,0.0163258,0.74,0.00856202,1.00,0.000177343,1.74,0.00750602,1.00,6.97538e-08,2.99,2.38828e-07,2.09


==> results/test1/r4/tri/tri_k0_mu3_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.323712,--,0.2518,--,0.110692,--,0.24504,--,0.0113182,--,0.00641302,--
0,0.125,224,352,0.211153,0.62,0.131106,0.94,0.0358649,1.63,0.120684,1.02,0.00180736,2.65,0.000874068,2.88
0,0.0625,896,1376,0.132061,0.68,0.0673861,0.96,0.0113258,1.66,0.060123,1.01,0.000259697,2.80,0.000164719,2.41
0,0.03125,3584,5440,0.0820494,0.69,0.0340639,0.98,0.00355043,1.67,0.0300331,1.00,3.70885e-05,2.81,3.73552e-05,2.14
0,0.015625,14336,21632,0.051117,0.68,0.0171,0.99,0.00111298,1.67,0.0150129,1.00,5.42272e-06,2.77,9.08719e-06,2.04
0,0.0078125,57344,86272,0.0319549,0.68,0.00856155,1.00,0.000349327,1.67,0.00750602,1.00,8.11326e-07,2.74,2.25577e-06,2.01


==> results/test1/r4/tri/tri_k0_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.527145,--,0.264577,--,0.168157,--,0.245133,--,0.0388937,--,0.0218285,--
0,0.125,224,352,0.369562,0.51,0.133277,0.99,0.0616153,1.45,0.120617,1.02,0.00712439,2.45,0.00454201,2.26
0,0.0625,896,1376,0.24698,0.58,0.0675792,0.98,0.0210262,1.55,0.0601011,1.00,0.0011902,2.58,0.00107894,2.07
0,0.03125,3584,5440,0.161266,0.61,0.034063,0.99,0.00694768,1.60,0.0300293,1.00,0.000192238,2.63,0.000266086,2.02
0,0.015625,14336,21632,0.103861,0.63,0.0170954,0.99,0.00225462,1.62,0.0150124,1.00,3.06201e-05,2.65,6.62899e-05,2.01
0,0.0078125,57344,86272,0.0663331,0.65,0.00856033,1.00,0.000723651,1.64,0.00750594,1.00,4.84776e-06,2.66,1.65579e-05,2.00


==> results/test1/r4/tri/tri_k0_mu5_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.792173,--,0.350676,--,0.239269,--,0.245903,--,0.0663217,--,0.0514283,--
0,0.125,224,352,0.622506,0.35,0.193713,0.86,0.101187,1.24,0.120811,1.03,0.0141648,2.23,0.0120077,2.10
0,0.0625,896,1376,0.451365,0.46,0.0896719,1.11,0.0378639,1.42,0.06002,1.01,0.00258424,2.45,0.00291672,2.04
0,0.03125,3584,5440,0.313286,0.53,0.0397233,1.17,0.0133293,1.51,0.0300024,1.00,0.000450743,2.52,0.000726297,2.01
0,0.015625,14336,21632,0.209951,0.58,0.0182751,1.12,0.00451078,1.56,0.0150077,1.00,7.59545e-05,2.57,0.000181616,2.00
0,0.0078125,57344,86272,0.137393,0.61,0.00877317,1.06,0.00148738,1.60,0.00750526,1.00,1.2458e-05,2.61,4.54156e-05,2.00


==> results/test1/r4/tri/tri_k0_mu6_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
0,0.25,56,92,0.913084,--,0.437221,--,0.268969,--,0.24631,--,0.0740648,--,0.0600092,--
0,0.125,224,352,0.873528,0.06,0.351248,0.32,0.133708,1.01,0.122263,1.01,0.0195023,1.93,0.0149557,2.00
0,0.0625,896,1376,0.728626,0.26,0.238853,0.56,0.0584242,1.19,0.0603587,1.02,0.00423405,2.20,0.00363334,2.04
0,0.03125,3584,5440,0.55102,0.40,0.12085,0.98,0.0229934,1.35,0.0299399,1.01,0.000800467,2.40,0.000880088,2.05
0,0.015625,14336,21632,0.397396,0.47,0.0485456,1.32,0.00841294,1.45,0.014979,1.00,0.000144626,2.47,0.000219226,2.01
0,0.0078125,57344,86272,0.273499,0.54,0.0179981,1.43,0.00292261,1.53,0.00749974,1.00,2.51376e-05,2.52,5.49283e-05,2.00


==> results/test1/r4/tri/tri_k1_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.270536,--,0.0705877,--,0.104836,--,0.0456549,--,0.00537062,--,2.69018e-05,--
1,0.125,224,352,0.17113,0.66,0.0289229,1.29,0.033107,1.66,0.0140661,1.70,0.00085821,2.65,8.98127e-07,4.90
1,0.0625,896,1376,0.108133,0.66,0.0107094,1.43,0.0105791,1.65,0.0043882,1.68,0.000136664,2.65,3.25077e-08,4.79
1,0.03125,3584,5440,0.0681497,0.67,0.00385631,1.47,0.00333631,1.66,0.00136074,1.69,2.15459e-05,2.67,2.08311e-09,3.96
1,0.015625,14336,21632,0.0429446,0.67,0.00137285,1.49,0.00105136,1.67,0.000424134,1.68,3.39585e-06,2.67,1.84464e-10,3.50
1,0.0078125,57344,86272,0.0270585,0.67,0.000486526,1.50,0.000331223,1.67,0.000132672,1.68,5.35066e-07,2.67,1.77581e-11,3.38


==> results/test1/r4/tri/tri_k1_mu1_nu3/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.204332,--,0.0509001,--,0.0758939,--,0.036121,--,0.00385695,--,2.99322e-05,--
1,0.125,224,352,0.114409,0.84,0.0198959,1.36,0.0213746,1.83,0.00996479,1.86,0.000506523,2.93,1.12476e-06,4.73
1,0.0625,896,1376,0.0659238,0.80,0.00704796,1.50,0.00618402,1.79,0.0027939,1.83,7.35509e-05,2.78,3.04895e-08,5.21
1,0.03125,3584,5440,0.0378722,0.80,0.00242279,1.54,0.00177371,1.80,0.000778862,1.84,1.05691e-05,2.80,7.85566e-10,5.28
1,0.015625,14336,21632,0.0217586,0.80,0.000822556,1.56,0.000509556,1.80,0.000218709,1.83,1.51917e-06,2.80,2.2713e-11,5.11
1,0.0078125,57344,86272,0.0124988,0.80,0.000277766,1.57,0.000146376,1.80,6.16973e-05,1.83,2.18236e-07,2.80,8.94563e-13,4.67


==> results/test1/r4/tri/tri_k1_mu1_nu3/results-1.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_1.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0.01
Solving time: 0.01
L2error: 0.0758939
H1error: 2.99322e-05
EnergyError: 0.00385695
WpVelocityComponentNormError: 0.204332
L2VelocityComponentNormError: 0.0758939
EnergyExactError: 2.99322e-05
WpVelocityComponentNormExactError: 0.0509001
L2VelocityComponentNormExactError: 0.036121
MeshSize: 0.25
NbCells: 56
NbEdges: 92
NbEdgeDOFs: 368
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu3/results-2.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_2.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0.01
Solving time: 0.05
L2error: 0.0213746
H1error: 1.12476e-06
EnergyError: 0.000506523
WpVelocityComponentNormError: 0.114409
L2VelocityComponentNormError: 0.0213746
EnergyExactError: 1.12476e-06
WpVelocityComponentNormExactError: 0.0198959
L2VelocityComponentNormExactError: 0.00996479
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbEdgeDOFs: 1408
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu3/results-3.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_3.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0.01
Solving time: 0.15
L2error: 0.00618402
H1error: 3.04895e-08
EnergyError: 7.35509e-05
WpVelocityComponentNormError: 0.0659238
L2VelocityComponentNormError: 0.00618402
EnergyExactError: 3.04895e-08
WpVelocityComponentNormExactError: 0.00704796
L2VelocityComponentNormExactError: 0.0027939
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbEdgeDOFs: 5504
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu3/results-4.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_4.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0.05
Solving time: 0.85
L2error: 0.00177371
H1error: 7.85566e-10
EnergyError: 1.05691e-05
WpVelocityComponentNormError: 0.0378722
L2VelocityComponentNormError: 0.00177371
EnergyExactError: 7.85566e-10
WpVelocityComponentNormExactError: 0.00242279
L2VelocityComponentNormExactError: 0.000778862
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
NbEdgeDOFs: 21760
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu3/results-5.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_5.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0.12
Solving time: 2.64
L2error: 0.000509556
H1error: 2.2713e-11
EnergyError: 1.51917e-06
WpVelocityComponentNormError: 0.0217586
L2VelocityComponentNormError: 0.000509556
EnergyExactError: 2.2713e-11
WpVelocityComponentNormExactError: 0.000822556
L2VelocityComponentNormExactError: 0.000218709
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
NbEdgeDOFs: 86528
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu3/results-6.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_6.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0.5
Solving time: 8.81
L2error: 0.000146376
H1error: 8.94563e-13
EnergyError: 2.18236e-07
WpVelocityComponentNormError: 0.0124988
L2VelocityComponentNormError: 0.000146376
EnergyExactError: 8.94563e-13
WpVelocityComponentNormExactError: 0.000277766
L2VelocityComponentNormExactError: 6.16973e-05
MeshSize: 0.0078125
NbCells: 57344
NbEdges: 86272
NbEdgeDOFs: 345088
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu4/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.206671,--,0.0512757,--,0.0767529,--,0.0364171,--,0.00401313,--,3.05446e-05,--
1,0.125,224,352,0.115707,0.84,0.020037,1.36,0.0215919,1.83,0.010042,1.86,0.000526933,2.93,1.14002e-06,4.74
1,0.0625,896,1376,0.0666535,0.80,0.007097,1.50,0.00623924,1.79,0.00281389,1.84,7.64497e-05,2.79,3.02172e-08,5.24
1,0.03125,3584,5440,0.0382924,0.80,0.00243939,1.54,0.00178966,1.80,0.000784724,1.84,1.09872e-05,2.80,7.25017e-10,5.38
1,0.015625,14336,21632,0.022,0.80,0.000828145,1.56,0.000514213,1.80,0.00022045,1.83,1.57931e-06,2.80,1.69823e-11,5.42
1,0.0078125,57344,86272,0.0126372,0.80,0.000279647,1.57,0.00014769,1.80,6.2194e-05,1.83,2.26863e-07,2.80,4.16487e-13,5.35


==> results/test1/r4/tri/tri_k1_mu1_nu4/results-1.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_1.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0
Solving time: 0.01
L2error: 0.0767529
H1error: 3.05446e-05
EnergyError: 0.00401313
WpVelocityComponentNormError: 0.206671
L2VelocityComponentNormError: 0.0767529
EnergyExactError: 3.05446e-05
WpVelocityComponentNormExactError: 0.0512757
L2VelocityComponentNormExactError: 0.0364171
MeshSize: 0.25
NbCells: 56
NbEdges: 92
NbEdgeDOFs: 368
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu4/results-2.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_2.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0
Solving time: 0.04
L2error: 0.0215919
H1error: 1.14002e-06
EnergyError: 0.000526933
WpVelocityComponentNormError: 0.115707
L2VelocityComponentNormError: 0.0215919
EnergyExactError: 1.14002e-06
WpVelocityComponentNormExactError: 0.020037
L2VelocityComponentNormExactError: 0.010042
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbEdgeDOFs: 1408
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu4/results-3.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_3.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0.02
Solving time: 0.17
L2error: 0.00623924
H1error: 3.02172e-08
EnergyError: 7.64497e-05
WpVelocityComponentNormError: 0.0666535
L2VelocityComponentNormError: 0.00623924
EnergyExactError: 3.02172e-08
WpVelocityComponentNormExactError: 0.007097
L2VelocityComponentNormExactError: 0.00281389
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbEdgeDOFs: 5504
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu4/results-4.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_4.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0.05
Solving time: 0.89
L2error: 0.00178966
H1error: 7.25017e-10
EnergyError: 1.09872e-05
WpVelocityComponentNormError: 0.0382924
L2VelocityComponentNormError: 0.00178966
EnergyExactError: 7.25017e-10
WpVelocityComponentNormExactError: 0.00243939
L2VelocityComponentNormExactError: 0.000784724
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
NbEdgeDOFs: 21760
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu4/results-5.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_5.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0.13
Solving time: 2.68
L2error: 0.000514213
H1error: 1.69823e-11
EnergyError: 1.57931e-06
WpVelocityComponentNormError: 0.022
L2VelocityComponentNormError: 0.000514213
EnergyExactError: 1.69823e-11
WpVelocityComponentNormExactError: 0.000828145
L2VelocityComponentNormExactError: 0.00022045
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
NbEdgeDOFs: 86528
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu4/results-6.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_6.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0.47
Solving time: 8.81
L2error: 0.00014769
H1error: 4.16487e-13
EnergyError: 2.26863e-07
WpVelocityComponentNormError: 0.0126372
L2VelocityComponentNormError: 0.00014769
EnergyExactError: 4.16487e-13
WpVelocityComponentNormExactError: 0.000279647
L2VelocityComponentNormExactError: 6.2194e-05
MeshSize: 0.0078125
NbCells: 57344
NbEdges: 86272
NbEdgeDOFs: 345088
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu5/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.206907,--,0.0513146,--,0.0768382,--,0.0364466,--,0.00402917,--,3.06102e-05,--
1,0.125,224,352,0.115838,0.84,0.0200516,1.36,0.0216134,1.83,0.0100497,1.86,0.00052903,2.93,1.14175e-06,4.74
1,0.0625,896,1376,0.0667275,0.80,0.00710209,1.50,0.00624476,1.79,0.00281589,1.84,7.67477e-05,2.79,3.01996e-08,5.24
1,0.03125,3584,5440,0.038335,0.80,0.00244111,1.54,0.00179128,1.80,0.000785319,1.84,1.10302e-05,2.80,7.19519e-10,5.39
1,0.015625,14336,21632,0.0220244,0.80,0.000828725,1.56,0.000514683,1.80,0.000220626,1.83,1.5855e-06,2.80,1.6448e-11,5.45
1,0.0078125,57344,86272,0.0126512,0.80,0.000279842,1.57,0.000147822,1.80,6.22442e-05,1.83,2.27752e-07,2.80,3.71652e-13,5.47


==> results/test1/r4/tri/tri_k1_mu1_nu5/results-1.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_1.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0.01
Solving time: 0.01
L2error: 0.0768382
H1error: 3.06102e-05
EnergyError: 0.00402917
WpVelocityComponentNormError: 0.206907
L2VelocityComponentNormError: 0.0768382
EnergyExactError: 3.06102e-05
WpVelocityComponentNormExactError: 0.0513146
L2VelocityComponentNormExactError: 0.0364466
MeshSize: 0.25
NbCells: 56
NbEdges: 92
NbEdgeDOFs: 368
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu5/results-2.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_2.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0.01
Solving time: 0.03
L2error: 0.0216134
H1error: 1.14175e-06
EnergyError: 0.00052903
WpVelocityComponentNormError: 0.115838
L2VelocityComponentNormError: 0.0216134
EnergyExactError: 1.14175e-06
WpVelocityComponentNormExactError: 0.0200516
L2VelocityComponentNormExactError: 0.0100497
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbEdgeDOFs: 1408
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu5/results-3.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_3.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0.01
Solving time: 0.17
L2error: 0.00624476
H1error: 3.01996e-08
EnergyError: 7.67477e-05
WpVelocityComponentNormError: 0.0667275
L2VelocityComponentNormError: 0.00624476
EnergyExactError: 3.01996e-08
WpVelocityComponentNormExactError: 0.00710209
L2VelocityComponentNormExactError: 0.00281589
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbEdgeDOFs: 5504
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu5/results-4.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_4.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0.05
Solving time: 0.87
L2error: 0.00179128
H1error: 7.19519e-10
EnergyError: 1.10302e-05
WpVelocityComponentNormError: 0.038335
L2VelocityComponentNormError: 0.00179128
EnergyExactError: 7.19519e-10
WpVelocityComponentNormExactError: 0.00244111
L2VelocityComponentNormExactError: 0.000785319
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
NbEdgeDOFs: 21760
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu5/results-5.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_5.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0.16
Solving time: 2.37
L2error: 0.000514683
H1error: 1.6448e-11
EnergyError: 1.5855e-06
WpVelocityComponentNormError: 0.0220244
L2VelocityComponentNormError: 0.000514683
EnergyExactError: 1.6448e-11
WpVelocityComponentNormExactError: 0.000828725
L2VelocityComponentNormExactError: 0.000220626
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
NbEdgeDOFs: 86528
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu5/results-6.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_6.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0.46
Solving time: 8.92
L2error: 0.000147822
H1error: 3.71652e-13
EnergyError: 2.27752e-07
WpVelocityComponentNormError: 0.0126512
L2VelocityComponentNormError: 0.000147822
EnergyExactError: 3.71652e-13
WpVelocityComponentNormExactError: 0.000279842
L2VelocityComponentNormExactError: 6.22442e-05
MeshSize: 0.0078125
NbCells: 57344
NbEdges: 86272
NbEdgeDOFs: 345088
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu6/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.206931,--,0.0513185,--,0.0768467,--,0.0364495,--,0.00403078,--,3.06169e-05,--
1,0.125,224,352,0.115851,0.84,0.0200531,1.36,0.0216156,1.83,0.0100505,1.86,0.000529241,2.93,1.14193e-06,4.74
1,0.0625,896,1376,0.0667349,0.80,0.0071026,1.50,0.00624531,1.79,0.00281609,1.84,7.67776e-05,2.79,3.01979e-08,5.24
1,0.03125,3584,5440,0.0383393,0.80,0.00244129,1.54,0.00179144,1.80,0.000785379,1.84,1.10345e-05,2.80,7.18974e-10,5.39
1,0.015625,14336,21632,0.0220269,0.80,0.000828783,1.56,0.000514729,1.80,0.000220643,1.83,1.58612e-06,2.80,1.6395e-11,5.45
1,0.0078125,57344,86272,0.0126526,0.80,0.000279862,1.57,0.000147836,1.80,6.22493e-05,1.83,2.27841e-07,2.80,3.67198e-13,5.48


==> results/test1/r4/tri/tri_k1_mu1_nu6/results-1.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_1.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0
Solving time: 0.01
L2error: 0.0768467
H1error: 3.06169e-05
EnergyError: 0.00403078
WpVelocityComponentNormError: 0.206931
L2VelocityComponentNormError: 0.0768467
EnergyExactError: 3.06169e-05
WpVelocityComponentNormExactError: 0.0513185
L2VelocityComponentNormExactError: 0.0364495
MeshSize: 0.25
NbCells: 56
NbEdges: 92
NbEdgeDOFs: 368
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu6/results-2.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_2.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0
Solving time: 0.03
L2error: 0.0216156
H1error: 1.14193e-06
EnergyError: 0.000529241
WpVelocityComponentNormError: 0.115851
L2VelocityComponentNormError: 0.0216156
EnergyExactError: 1.14193e-06
WpVelocityComponentNormExactError: 0.0200531
L2VelocityComponentNormExactError: 0.0100505
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbEdgeDOFs: 1408
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu6/results-3.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_3.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0.01
Solving time: 0.16
L2error: 0.00624531
H1error: 3.01979e-08
EnergyError: 7.67776e-05
WpVelocityComponentNormError: 0.0667349
L2VelocityComponentNormError: 0.00624531
EnergyExactError: 3.01979e-08
WpVelocityComponentNormExactError: 0.0071026
L2VelocityComponentNormExactError: 0.00281609
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbEdgeDOFs: 5504
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu6/results-4.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_4.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0.05
Solving time: 0.89
L2error: 0.00179144
H1error: 7.18974e-10
EnergyError: 1.10345e-05
WpVelocityComponentNormError: 0.0383393
L2VelocityComponentNormError: 0.00179144
EnergyExactError: 7.18974e-10
WpVelocityComponentNormExactError: 0.00244129
L2VelocityComponentNormExactError: 0.000785379
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
NbEdgeDOFs: 21760
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu6/results-5.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_5.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0.13
Solving time: 2.99
L2error: 0.000514729
H1error: 1.6395e-11
EnergyError: 1.58612e-06
WpVelocityComponentNormError: 0.0220269
L2VelocityComponentNormError: 0.000514729
EnergyExactError: 1.6395e-11
WpVelocityComponentNormExactError: 0.000828783
L2VelocityComponentNormExactError: 0.000220643
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
NbEdgeDOFs: 86528
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu6/results-6.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_6.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0.5
Solving time: 9.23
L2error: 0.000147836
H1error: 3.67198e-13
EnergyError: 2.27841e-07
WpVelocityComponentNormError: 0.0126526
L2VelocityComponentNormError: 0.000147836
EnergyExactError: 3.67198e-13
WpVelocityComponentNormExactError: 0.000279862
L2VelocityComponentNormExactError: 6.22493e-05
MeshSize: 0.0078125
NbCells: 57344
NbEdges: 86272
NbEdgeDOFs: 345088
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.206933,--,0.0513189,--,0.0768475,--,0.0364498,--,0.00403094,--,3.06175e-05,--
1,0.125,224,352,0.115853,0.84,0.0200532,1.36,0.0216158,1.83,0.0100506,1.86,0.000529262,2.93,1.14194e-06,4.74
1,0.0625,896,1376,0.0667356,0.80,0.00710266,1.50,0.00624536,1.79,0.00281611,1.84,7.67806e-05,2.79,3.01977e-08,5.24
1,0.03125,3584,5440,0.0383397,0.80,0.0024413,1.54,0.00179145,1.80,0.000785385,1.84,1.1035e-05,2.80,7.1892e-10,5.39
1,0.015625,14336,21632,0.0220271,0.80,0.000828789,1.56,0.000514734,1.80,0.000220645,1.83,1.58618e-06,2.80,1.63897e-11,5.45
1,0.0078125,57344,86272,0.0126528,0.80,0.000279864,1.57,0.000147837,1.80,6.22498e-05,1.83,2.2785e-07,2.80,3.66753e-13,5.48


==> results/test1/r4/tri/tri_k1_mu1_nu7/results-1.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_1.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0
Solving time: 0.02
L2error: 0.0768475
H1error: 3.06175e-05
EnergyError: 0.00403094
WpVelocityComponentNormError: 0.206933
L2VelocityComponentNormError: 0.0768475
EnergyExactError: 3.06175e-05
WpVelocityComponentNormExactError: 0.0513189
L2VelocityComponentNormExactError: 0.0364498
MeshSize: 0.25
NbCells: 56
NbEdges: 92
NbEdgeDOFs: 368
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu7/results-2.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_2.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0.01
Solving time: 0.04
L2error: 0.0216158
H1error: 1.14194e-06
EnergyError: 0.000529262
WpVelocityComponentNormError: 0.115853
L2VelocityComponentNormError: 0.0216158
EnergyExactError: 1.14194e-06
WpVelocityComponentNormExactError: 0.0200532
L2VelocityComponentNormExactError: 0.0100506
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbEdgeDOFs: 1408
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu7/results-3.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_3.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0.02
Solving time: 0.16
L2error: 0.00624536
H1error: 3.01977e-08
EnergyError: 7.67806e-05
WpVelocityComponentNormError: 0.0667356
L2VelocityComponentNormError: 0.00624536
EnergyExactError: 3.01977e-08
WpVelocityComponentNormExactError: 0.00710266
L2VelocityComponentNormExactError: 0.00281611
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbEdgeDOFs: 5504
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu7/results-4.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_4.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0.06
Solving time: 0.88
L2error: 0.00179145
H1error: 7.1892e-10
EnergyError: 1.1035e-05
WpVelocityComponentNormError: 0.0383397
L2VelocityComponentNormError: 0.00179145
EnergyExactError: 7.1892e-10
WpVelocityComponentNormExactError: 0.0024413
L2VelocityComponentNormExactError: 0.000785385
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
NbEdgeDOFs: 21760
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu7/results-5.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_5.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0.12
Solving time: 2.55
L2error: 0.000514734
H1error: 1.63897e-11
EnergyError: 1.58618e-06
WpVelocityComponentNormError: 0.0220271
L2VelocityComponentNormError: 0.000514734
EnergyExactError: 1.63897e-11
WpVelocityComponentNormExactError: 0.000828789
L2VelocityComponentNormExactError: 0.000220645
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
NbEdgeDOFs: 86528
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu1_nu7/results-6.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_6.typ2
Degree: 1
EdgeDegree: 1
CellDegree: 1
Using threads: true
AssemblyTime: 0.5
Solving time: 8.84
L2error: 0.000147837
H1error: 3.66753e-13
EnergyError: 2.2785e-07
WpVelocityComponentNormError: 0.0126528
L2VelocityComponentNormError: 0.000147837
EnergyExactError: 3.66753e-13
WpVelocityComponentNormExactError: 0.000279864
L2VelocityComponentNormExactError: 6.22498e-05
MeshSize: 0.0078125
NbCells: 57344
NbEdges: 86272
NbEdgeDOFs: 345088
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k1_mu2_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.245266,--,0.0686436,--,0.0908086,--,0.0404931,--,0.00366336,--,2.89113e-05,--
1,0.125,224,352,0.157333,0.64,0.0282205,1.28,0.030227,1.59,0.0129953,1.64,0.000615531,2.57,1.33154e-06,4.44
1,0.0625,896,1376,0.0988071,0.67,0.010461,1.43,0.00943124,1.68,0.00395001,1.72,9.52546e-05,2.69,7.65808e-08,4.12
1,0.03125,3584,5440,0.0622981,0.67,0.00377088,1.47,0.00296809,1.67,0.00121904,1.70,1.50053e-05,2.67,6.35926e-09,3.59
1,0.015625,14336,21632,0.0392812,0.67,0.00134303,1.49,0.000934956,1.67,0.000378921,1.69,2.36707e-06,2.66,5.98209e-10,3.41
1,0.0078125,57344,86272,0.0247624,0.67,0.000476032,1.50,0.000294617,1.67,0.000118363,1.68,3.73335e-07,2.66,5.81046e-11,3.36


==> results/test1/r4/tri/tri_k1_mu3_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.224514,--,0.0685778,--,0.0794778,--,0.036513,--,0.00287614,--,7.45212e-05,--
1,0.125,224,352,0.147268,0.61,0.0281566,1.28,0.027577,1.53,0.0120132,1.60,0.000495217,2.54,6.36895e-06,3.55
1,0.0625,896,1376,0.0945925,0.64,0.0104303,1.43,0.00887247,1.64,0.00373686,1.68,7.99482e-05,2.63,5.69161e-07,3.48
1,0.03125,3584,5440,0.0605707,0.64,0.00375897,1.47,0.00285236,1.64,0.00117394,1.67,1.30092e-05,2.62,5.52407e-08,3.37
1,0.015625,14336,21632,0.0385832,0.65,0.00133873,1.49,0.000911411,1.65,0.000369623,1.67,2.09885e-06,2.63,5.46035e-09,3.34
1,0.0078125,57344,86272,0.0244825,0.66,0.000474505,1.50,0.000289866,1.65,0.000116471,1.67,3.35977e-07,2.64,5.41913e-10,3.33


==> results/test1/r4/tri/tri_k1_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.118613,--,0.0692214,--,0.0383258,--,0.0242288,--,0.000825244,--,0.00018866,--
1,0.125,224,352,0.0847952,0.48,0.028308,1.29,0.0140955,1.44,0.00735496,1.72,0.000122798,2.75,1.63483e-05,3.53
1,0.0625,896,1376,0.0633137,0.42,0.0104555,1.44,0.00535359,1.40,0.00243162,1.60,2.21287e-05,2.47,1.74573e-06,3.23
1,0.03125,3584,5440,0.0461775,0.46,0.00376204,1.47,0.00201311,1.41,0.000849847,1.52,4.30936e-06,2.36,2.12348e-07,3.04
1,0.015625,14336,21632,0.032358,0.51,0.00133907,1.49,0.000723639,1.48,0.000295594,1.52,8.2116e-07,2.39,2.56749e-08,3.05
1,0.0078125,57344,86272,0.0218818,0.56,0.000474548,1.50,0.000249465,1.54,0.00010037,1.56,1.49017e-07,2.46,2.95999e-09,3.12


==> results/test1/r4/tri/tri_k1_mu5_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.0701508,--,0.0821848,--,0.0227109,--,0.0212475,--,0.000470044,--,0.000372604,--
1,0.125,224,352,0.0328421,1.09,0.0326769,1.33,0.00535567,2.08,0.00533047,1.99,2.60292e-05,4.17,2.31283e-05,4.01
1,0.0625,896,1376,0.0178901,0.88,0.011969,1.45,0.00148791,1.85,0.00135617,1.97,2.00841e-06,3.70,1.48679e-06,3.96
1,0.03125,3584,5440,0.011593,0.63,0.00428738,1.48,0.000485471,1.62,0.000358867,1.92,2.14458e-07,3.23,1.03896e-07,3.84
1,0.015625,14336,21632,0.00946115,0.29,0.00152287,1.49,0.00019174,1.34,0.000105961,1.76,3.39586e-08,2.66,9.05312e-09,3.52
1,0.0078125,57344,86272,0.00851199,0.15,0.000539255,1.50,8.51441e-05,1.17,3.77465e-05,1.49,7.05434e-09,2.27,1.14873e-09,2.98


==> results/test1/r4/tri/tri_k1_mu6_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
1,0.25,56,92,0.0760169,--,0.116129,--,0.0267573,--,0.0218878,--,0.000709022,--,0.00047199,--
1,0.125,224,352,0.0358701,1.08,0.0523918,1.15,0.00599585,2.16,0.00548167,2.00,3.55881e-05,4.32,2.95192e-05,4.00
1,0.0625,896,1376,0.0159315,1.17,0.0204684,1.36,0.00129595,2.21,0.0013409,2.03,1.66225e-06,4.42,1.75993e-06,4.07
1,0.03125,3584,5440,0.00782245,1.03,0.00746451,1.46,0.000314294,2.04,0.000332298,2.01,9.77648e-08,4.09,1.07903e-07,4.03
1,0.015625,14336,21632,0.00417719,0.91,0.00266221,1.49,8.22313e-05,1.93,8.32458e-05,2.00,6.69291e-09,3.87,6.76839e-09,3.99
1,0.0078125,57344,86272,0.00223065,0.91,0.000943536,1.50,2.22917e-05,1.88,2.10244e-05,1.99,4.91866e-10,3.77,4.3167e-10,3.97


==> results/test1/r4/tri/tri_k2_mu1_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.251742,--,0.00914799,--,0.0624173,--,0.0200715,--,0.00401599,--,4.1235e-07,--
2,0.125,224,352,0.129736,0.96,0.00969196,-0.08,0.0156548,2.00,0.00500767,2.00,0.000283208,3.83,3.40352e-08,3.60
2,0.0625,896,1376,0.0652196,0.99,0.00408762,1.25,0.0039411,1.99,0.00126129,1.99,1.80871e-05,3.97,1.87883e-09,4.18
2,0.03125,3584,5440,0.0326586,1.00,0.00150379,1.44,0.000987112,2.00,0.000316005,2.00,1.13722e-06,3.99,1.05537e-10,4.15
2,0.015625,14336,21632,0.0163318,1.00,0.000536849,1.49,0.000246804,2.00,7.90098e-05,2.00,7.11199e-08,4.00,6.36114e-12,4.05
2,0.0078125,57344,86272,0.00816605,1.00,0.000190263,1.50,6.16976e-05,2.00,1.97512e-05,2.00,4.44531e-09,4.00,3.93645e-13,4.01


==> results/test1/r4/tri/tri_k2_mu1_nu3/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.153477,--,0.00567615,--,0.0371602,--,0.0121776,--,0.00141628,--,3.47183e-08,--
2,0.125,224,352,0.0715907,1.10,0.00250132,1.18,0.00861787,2.11,0.00280226,2.12,9.81677e-05,3.85,1.89129e-09,4.20
2,0.0625,896,1376,0.0316668,1.18,0.00116346,1.10,0.00189982,2.18,0.000616934,2.18,5.6503e-06,4.12,1.07448e-10,4.14
2,0.03125,3584,5440,0.0138454,1.19,0.000420051,1.47,0.00041474,2.20,0.000134625,2.20,3.1226e-07,4.18,4.07767e-12,4.72
2,0.015625,14336,21632,0.00603812,1.20,0.000143766,1.55,9.03673e-05,2.20,2.93294e-05,2.20,1.71037e-08,4.19,1.57075e-13,4.70
2,0.0078125,57344,86272,0.00263009,1.20,4.85785e-05,1.57,1.96758e-05,2.20,6.38568e-06,2.20,9.32876e-10,4.20,6.55613e-15,4.58


==> results/test1/r4/tri/tri_k2_mu1_nu3/results-1.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_1.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 0.01
Solving time: 0.03
L2error: 0.0371602
H1error: 3.47183e-08
EnergyError: 0.00141628
WpVelocityComponentNormError: 0.153477
L2VelocityComponentNormError: 0.0371602
EnergyExactError: 3.47183e-08
WpVelocityComponentNormExactError: 0.00567615
L2VelocityComponentNormExactError: 0.0121776
MeshSize: 0.25
NbCells: 56
NbEdges: 92
NbEdgeDOFs: 552
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu3/results-2.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_2.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 0.02
Solving time: 0.08
L2error: 0.00861787
H1error: 1.89129e-09
EnergyError: 9.81677e-05
WpVelocityComponentNormError: 0.0715907
L2VelocityComponentNormError: 0.00861787
EnergyExactError: 1.89129e-09
WpVelocityComponentNormExactError: 0.00250132
L2VelocityComponentNormExactError: 0.00280226
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbEdgeDOFs: 2112
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu3/results-3.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_3.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 0.05
Solving time: 0.36
L2error: 0.00189982
H1error: 1.07448e-10
EnergyError: 5.6503e-06
WpVelocityComponentNormError: 0.0316668
L2VelocityComponentNormError: 0.00189982
EnergyExactError: 1.07448e-10
WpVelocityComponentNormExactError: 0.00116346
L2VelocityComponentNormExactError: 0.000616934
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbEdgeDOFs: 8256
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu3/results-4.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_4.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 0.14
Solving time: 0.81
L2error: 0.00041474
H1error: 4.07767e-12
EnergyError: 3.1226e-07
WpVelocityComponentNormError: 0.0138454
L2VelocityComponentNormError: 0.00041474
EnergyExactError: 4.07767e-12
WpVelocityComponentNormExactError: 0.000420051
L2VelocityComponentNormExactError: 0.000134625
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
NbEdgeDOFs: 32640
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu3/results-5.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_5.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 0.46
Solving time: 5.57
L2error: 9.03673e-05
H1error: 1.57075e-13
EnergyError: 1.71037e-08
WpVelocityComponentNormError: 0.00603812
L2VelocityComponentNormError: 9.03673e-05
EnergyExactError: 1.57075e-13
WpVelocityComponentNormExactError: 0.000143766
L2VelocityComponentNormExactError: 2.93294e-05
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
NbEdgeDOFs: 129792
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu3/results-6.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_6.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 1.69
Solving time: 17.88
L2error: 1.96758e-05
H1error: 6.55613e-15
EnergyError: 9.32876e-10
WpVelocityComponentNormError: 0.00263009
L2VelocityComponentNormError: 1.96758e-05
EnergyExactError: 6.55613e-15
WpVelocityComponentNormExactError: 4.85785e-05
L2VelocityComponentNormExactError: 6.38568e-06
MeshSize: 0.0078125
NbCells: 57344
NbEdges: 86272
NbEdgeDOFs: 517632
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu4/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.155663,--,0.00569485,--,0.0376454,--,0.0123357,--,0.00148814,--,1.59357e-08,--
2,0.125,224,352,0.0725009,1.10,0.00252021,1.18,0.00871372,2.11,0.00283345,2.12,0.000102612,3.86,9.08976e-10,4.13
2,0.0625,896,1376,0.0320778,1.18,0.00116672,1.11,0.00192187,2.18,0.000624098,2.18,5.9117e-06,4.12,5.93609e-11,3.94
2,0.03125,3584,5440,0.0140249,1.19,0.000420894,1.47,0.000419533,2.20,0.000136182,2.20,3.26699e-07,4.18,1.77315e-12,5.07
2,0.015625,14336,21632,0.00611613,1.20,0.000144029,1.55,9.14057e-05,2.20,2.96666e-05,2.20,1.78921e-08,4.19,4.74115e-14,5.22
2,0.0078125,57344,86272,0.00266393,1.20,4.86654e-05,1.57,1.99013e-05,2.20,6.45892e-06,2.20,9.75719e-10,4.20,1.35172e-15,5.13


==> results/test1/r4/tri/tri_k2_mu1_nu4/results-1.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_1.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 0.01
Solving time: 0.02
L2error: 0.0376454
H1error: 1.59357e-08
EnergyError: 0.00148814
WpVelocityComponentNormError: 0.155663
L2VelocityComponentNormError: 0.0376454
EnergyExactError: 1.59357e-08
WpVelocityComponentNormExactError: 0.00569485
L2VelocityComponentNormExactError: 0.0123357
MeshSize: 0.25
NbCells: 56
NbEdges: 92
NbEdgeDOFs: 552
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu4/results-2.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_2.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 0.01
Solving time: 0.08
L2error: 0.00871372
H1error: 9.08976e-10
EnergyError: 0.000102612
WpVelocityComponentNormError: 0.0725009
L2VelocityComponentNormError: 0.00871372
EnergyExactError: 9.08976e-10
WpVelocityComponentNormExactError: 0.00252021
L2VelocityComponentNormExactError: 0.00283345
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbEdgeDOFs: 2112
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu4/results-3.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_3.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 0.05
Solving time: 0.35
L2error: 0.00192187
H1error: 5.93609e-11
EnergyError: 5.9117e-06
WpVelocityComponentNormError: 0.0320778
L2VelocityComponentNormError: 0.00192187
EnergyExactError: 5.93609e-11
WpVelocityComponentNormExactError: 0.00116672
L2VelocityComponentNormExactError: 0.000624098
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbEdgeDOFs: 8256
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu4/results-4.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_4.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 0.15
Solving time: 0.85
L2error: 0.000419533
H1error: 1.77315e-12
EnergyError: 3.26699e-07
WpVelocityComponentNormError: 0.0140249
L2VelocityComponentNormError: 0.000419533
EnergyExactError: 1.77315e-12
WpVelocityComponentNormExactError: 0.000420894
L2VelocityComponentNormExactError: 0.000136182
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
NbEdgeDOFs: 32640
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu4/results-5.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_5.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 0.5
Solving time: 5.65
L2error: 9.14057e-05
H1error: 4.74115e-14
EnergyError: 1.78921e-08
WpVelocityComponentNormError: 0.00611613
L2VelocityComponentNormError: 9.14057e-05
EnergyExactError: 4.74115e-14
WpVelocityComponentNormExactError: 0.000144029
L2VelocityComponentNormExactError: 2.96666e-05
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
NbEdgeDOFs: 129792
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu4/results-6.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_6.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 1.68
Solving time: 17.01
L2error: 1.99013e-05
H1error: 1.35172e-15
EnergyError: 9.75719e-10
WpVelocityComponentNormError: 0.00266393
L2VelocityComponentNormError: 1.99013e-05
EnergyExactError: 1.35172e-15
WpVelocityComponentNormExactError: 4.86654e-05
L2VelocityComponentNormExactError: 6.45892e-06
MeshSize: 0.0078125
NbCells: 57344
NbEdges: 86272
NbEdgeDOFs: 517632
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu5/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.155882,--,0.00569675,--,0.0376939,--,0.0123515,--,0.00149551,--,1.41527e-08,--
2,0.125,224,352,0.0725929,1.10,0.00252215,1.18,0.00872333,2.11,0.00283658,2.12,0.000103069,3.86,8.16236e-10,4.12
2,0.0625,896,1376,0.0321193,1.18,0.00116705,1.11,0.00192408,2.18,0.000624816,2.18,5.93856e-06,4.12,5.48105e-11,3.90
2,0.03125,3584,5440,0.0140431,1.19,0.000420979,1.47,0.000420014,2.20,0.000136338,2.20,3.28185e-07,4.18,1.555e-12,5.14
2,0.015625,14336,21632,0.00612401,1.20,0.000144056,1.55,9.15099e-05,2.20,2.97005e-05,2.20,1.79732e-08,4.19,3.70302e-14,5.39
2,0.0078125,57344,86272,0.00266736,1.20,4.86743e-05,1.57,1.99239e-05,2.20,6.46628e-06,2.20,9.80128e-10,4.20,8.59032e-16,5.43


==> results/test1/r4/tri/tri_k2_mu1_nu5/results-1.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_1.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 0
Solving time: 0.03
L2error: 0.0376939
H1error: 1.41527e-08
EnergyError: 0.00149551
WpVelocityComponentNormError: 0.155882
L2VelocityComponentNormError: 0.0376939
EnergyExactError: 1.41527e-08
WpVelocityComponentNormExactError: 0.00569675
L2VelocityComponentNormExactError: 0.0123515
MeshSize: 0.25
NbCells: 56
NbEdges: 92
NbEdgeDOFs: 552
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu5/results-2.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_2.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 0.02
Solving time: 0.08
L2error: 0.00872333
H1error: 8.16236e-10
EnergyError: 0.000103069
WpVelocityComponentNormError: 0.0725929
L2VelocityComponentNormError: 0.00872333
EnergyExactError: 8.16236e-10
WpVelocityComponentNormExactError: 0.00252215
L2VelocityComponentNormExactError: 0.00283658
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbEdgeDOFs: 2112
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu5/results-3.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_3.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 0.07
Solving time: 0.39
L2error: 0.00192408
H1error: 5.48105e-11
EnergyError: 5.93856e-06
WpVelocityComponentNormError: 0.0321193
L2VelocityComponentNormError: 0.00192408
EnergyExactError: 5.48105e-11
WpVelocityComponentNormExactError: 0.00116705
L2VelocityComponentNormExactError: 0.000624816
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbEdgeDOFs: 8256
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu5/results-4.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_4.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 0.15
Solving time: 0.78
L2error: 0.000420014
H1error: 1.555e-12
EnergyError: 3.28185e-07
WpVelocityComponentNormError: 0.0140431
L2VelocityComponentNormError: 0.000420014
EnergyExactError: 1.555e-12
WpVelocityComponentNormExactError: 0.000420979
L2VelocityComponentNormExactError: 0.000136338
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
NbEdgeDOFs: 32640
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu5/results-5.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_5.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 0.5
Solving time: 5.79
L2error: 9.15099e-05
H1error: 3.70302e-14
EnergyError: 1.79732e-08
WpVelocityComponentNormError: 0.00612401
L2VelocityComponentNormError: 9.15099e-05
EnergyExactError: 3.70302e-14
WpVelocityComponentNormExactError: 0.000144056
L2VelocityComponentNormExactError: 2.97005e-05
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
NbEdgeDOFs: 129792
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu5/results-6.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_6.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 1.74
Solving time: 17.43
L2error: 1.99239e-05
H1error: 8.59032e-16
EnergyError: 9.80128e-10
WpVelocityComponentNormError: 0.00266736
L2VelocityComponentNormError: 1.99239e-05
EnergyExactError: 8.59032e-16
WpVelocityComponentNormExactError: 4.86743e-05
L2VelocityComponentNormExactError: 6.46628e-06
MeshSize: 0.0078125
NbCells: 57344
NbEdges: 86272
NbEdgeDOFs: 517632
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu6/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.155904,--,0.00569694,--,0.0376988,--,0.012353,--,0.00149625,--,1.39754e-08,--
2,0.125,224,352,0.0726021,1.10,0.00252235,1.18,0.0087243,2.11,0.00283689,2.12,0.000103115,3.86,8.07017e-10,4.11
2,0.0625,896,1376,0.0321235,1.18,0.00116708,1.11,0.0019243,2.18,0.000624887,2.18,5.94126e-06,4.12,5.4358e-11,3.89
2,0.03125,3584,5440,0.0140449,1.19,0.000420988,1.47,0.000420062,2.20,0.000136354,2.20,3.28334e-07,4.18,1.53331e-12,5.15
2,0.015625,14336,21632,0.0061248,1.20,0.000144059,1.55,9.15204e-05,2.20,2.97039e-05,2.20,1.79814e-08,4.19,3.59978e-14,5.41
2,0.0078125,57344,86272,0.0026677,1.20,4.86752e-05,1.57,1.99262e-05,2.20,6.46701e-06,2.20,9.8057e-10,4.20,8.10038e-16,5.47


==> results/test1/r4/tri/tri_k2_mu1_nu6/results-1.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_1.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 0
Solving time: 0.02
L2error: 0.0376988
H1error: 1.39754e-08
EnergyError: 0.00149625
WpVelocityComponentNormError: 0.155904
L2VelocityComponentNormError: 0.0376988
EnergyExactError: 1.39754e-08
WpVelocityComponentNormExactError: 0.00569694
L2VelocityComponentNormExactError: 0.012353
MeshSize: 0.25
NbCells: 56
NbEdges: 92
NbEdgeDOFs: 552
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu6/results-2.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_2.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 0.02
Solving time: 0.08
L2error: 0.0087243
H1error: 8.07017e-10
EnergyError: 0.000103115
WpVelocityComponentNormError: 0.0726021
L2VelocityComponentNormError: 0.0087243
EnergyExactError: 8.07017e-10
WpVelocityComponentNormExactError: 0.00252235
L2VelocityComponentNormExactError: 0.00283689
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbEdgeDOFs: 2112
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu6/results-3.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_3.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 0.04
Solving time: 0.36
L2error: 0.0019243
H1error: 5.4358e-11
EnergyError: 5.94126e-06
WpVelocityComponentNormError: 0.0321235
L2VelocityComponentNormError: 0.0019243
EnergyExactError: 5.4358e-11
WpVelocityComponentNormExactError: 0.00116708
L2VelocityComponentNormExactError: 0.000624887
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbEdgeDOFs: 8256
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu6/results-4.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_4.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 0.13
Solving time: 0.65
L2error: 0.000420062
H1error: 1.53331e-12
EnergyError: 3.28334e-07
WpVelocityComponentNormError: 0.0140449
L2VelocityComponentNormError: 0.000420062
EnergyExactError: 1.53331e-12
WpVelocityComponentNormExactError: 0.000420988
L2VelocityComponentNormExactError: 0.000136354
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
NbEdgeDOFs: 32640
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu6/results-5.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_5.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 0.47
Solving time: 5.5
L2error: 9.15204e-05
H1error: 3.59978e-14
EnergyError: 1.79814e-08
WpVelocityComponentNormError: 0.0061248
L2VelocityComponentNormError: 9.15204e-05
EnergyExactError: 3.59978e-14
WpVelocityComponentNormExactError: 0.000144059
L2VelocityComponentNormExactError: 2.97039e-05
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
NbEdgeDOFs: 129792
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu6/results-6.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_6.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 1.61
Solving time: 16.23
L2error: 1.99262e-05
H1error: 8.10038e-16
EnergyError: 9.8057e-10
WpVelocityComponentNormError: 0.0026677
L2VelocityComponentNormError: 1.99262e-05
EnergyExactError: 8.10038e-16
WpVelocityComponentNormExactError: 4.86752e-05
L2VelocityComponentNormExactError: 6.46701e-06
MeshSize: 0.0078125
NbCells: 57344
NbEdges: 86272
NbEdgeDOFs: 517632
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu7/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.155907,--,0.00569696,--,0.0376993,--,0.0123532,--,0.00149633,--,1.39577e-08,--
2,0.125,224,352,0.072603,1.10,0.00252237,1.18,0.00872439,2.11,0.00283692,2.12,0.000103119,3.86,8.06095e-10,4.11
2,0.0625,896,1376,0.0321239,1.18,0.00116709,1.11,0.00192432,2.18,0.000624895,2.18,5.94153e-06,4.12,5.43128e-11,3.89
2,0.03125,3584,5440,0.0140451,1.19,0.000420989,1.47,0.000420067,2.20,0.000136355,2.20,3.28348e-07,4.18,1.53114e-12,5.15
2,0.015625,14336,21632,0.00612488,1.20,0.000144059,1.55,9.15214e-05,2.20,2.97042e-05,2.20,1.79822e-08,4.19,3.58946e-14,5.41
2,0.0078125,57344,86272,0.00266773,1.20,4.86752e-05,1.57,1.99264e-05,2.20,6.46709e-06,2.20,9.80615e-10,4.20,8.05141e-16,5.48


==> results/test1/r4/tri/tri_k2_mu1_nu7/results-1.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_1.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 0.01
Solving time: 0.02
L2error: 0.0376993
H1error: 1.39577e-08
EnergyError: 0.00149633
WpVelocityComponentNormError: 0.155907
L2VelocityComponentNormError: 0.0376993
EnergyExactError: 1.39577e-08
WpVelocityComponentNormExactError: 0.00569696
L2VelocityComponentNormExactError: 0.0123532
MeshSize: 0.25
NbCells: 56
NbEdges: 92
NbEdgeDOFs: 552
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu7/results-2.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_2.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 0.02
Solving time: 0.09
L2error: 0.00872439
H1error: 8.06095e-10
EnergyError: 0.000103119
WpVelocityComponentNormError: 0.072603
L2VelocityComponentNormError: 0.00872439
EnergyExactError: 8.06095e-10
WpVelocityComponentNormExactError: 0.00252237
L2VelocityComponentNormExactError: 0.00283692
MeshSize: 0.125
NbCells: 224
NbEdges: 352
NbEdgeDOFs: 2112
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu7/results-3.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_3.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 0.05
Solving time: 0.36
L2error: 0.00192432
H1error: 5.43128e-11
EnergyError: 5.94153e-06
WpVelocityComponentNormError: 0.0321239
L2VelocityComponentNormError: 0.00192432
EnergyExactError: 5.43128e-11
WpVelocityComponentNormExactError: 0.00116709
L2VelocityComponentNormExactError: 0.000624895
MeshSize: 0.0625
NbCells: 896
NbEdges: 1376
NbEdgeDOFs: 8256
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu7/results-4.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_4.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 0.12
Solving time: 0.75
L2error: 0.000420067
H1error: 1.53114e-12
EnergyError: 3.28348e-07
WpVelocityComponentNormError: 0.0140451
L2VelocityComponentNormError: 0.000420067
EnergyExactError: 1.53114e-12
WpVelocityComponentNormExactError: 0.000420989
L2VelocityComponentNormExactError: 0.000136355
MeshSize: 0.03125
NbCells: 3584
NbEdges: 5440
NbEdgeDOFs: 32640
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu7/results-5.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_5.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 0.52
Solving time: 5.89
L2error: 9.15214e-05
H1error: 3.58946e-14
EnergyError: 1.79822e-08
WpVelocityComponentNormError: 0.00612488
L2VelocityComponentNormError: 9.15214e-05
EnergyExactError: 3.58946e-14
WpVelocityComponentNormExactError: 0.000144059
L2VelocityComponentNormExactError: 2.97042e-05
MeshSize: 0.015625
NbCells: 14336
NbEdges: 21632
NbEdgeDOFs: 129792
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu1_nu7/results-6.txt <==
BC: D
Solution: 5
Diffusion: 1
Mesh: mesh1_6.typ2
Degree: 2
EdgeDegree: 2
CellDegree: 2
Using threads: true
AssemblyTime: 1.6
Solving time: 17.43
L2error: 1.99264e-05
H1error: 8.05141e-16
EnergyError: 9.80615e-10
WpVelocityComponentNormError: 0.00266773
L2VelocityComponentNormError: 1.99264e-05
EnergyExactError: 8.05141e-16
WpVelocityComponentNormExactError: 4.86752e-05
L2VelocityComponentNormExactError: 6.46709e-06
MeshSize: 0.0078125
NbCells: 57344
NbEdges: 86272
NbEdgeDOFs: 517632
MeshReg: 1.82574
MeshSkewness: 5


==> results/test1/r4/tri/tri_k2_mu2_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.223281,--,0.00644559,--,0.0549289,--,0.017728,--,0.00249018,--,1.30449e-06,--
2,0.125,224,352,0.114776,0.96,0.0093882,-0.54,0.0136668,2.01,0.00437673,2.02,0.000173659,3.84,8.71151e-08,3.90
2,0.0625,896,1376,0.0575392,1.00,0.00400069,1.23,0.00345316,1.98,0.00110565,1.98,1.09699e-05,3.98,5.32075e-09,4.03
2,0.03125,3584,5440,0.0287773,1.00,0.00147455,1.44,0.000861581,2.00,0.000275995,2.00,6.86324e-07,4.00,3.20353e-10,4.05
2,0.015625,14336,21632,0.014388,1.00,0.000526637,1.49,0.000215227,2.00,6.89494e-05,2.00,4.28865e-08,4.00,1.97762e-11,4.02
2,0.0078125,57344,86272,0.00719337,1.00,0.000186663,1.50,5.37888e-05,2.00,1.72319e-05,2.00,2.67948e-09,4.00,1.23165e-12,4.01


==> results/test1/r4/tri/tri_k2_mu3_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.166624,--,0.00608801,--,0.0392606,--,0.0127848,--,0.000834106,--,6.53164e-06,--
2,0.125,224,352,0.0838697,0.99,0.00916126,-0.59,0.00948295,2.05,0.00304407,2.07,5.28777e-05,3.98,3.76907e-07,4.12
2,0.0625,896,1376,0.0412213,1.02,0.00391877,1.23,0.00236288,2.00,0.000758322,2.01,3.11501e-06,4.09,2.31966e-08,4.02
2,0.03125,3584,5440,0.0204489,1.01,0.00144542,1.44,0.000584828,2.01,0.000187758,2.01,1.88996e-07,4.04,1.41236e-09,4.04
2,0.015625,14336,21632,0.0101837,1.01,0.000516322,1.49,0.000145571,2.01,4.67369e-05,2.01,1.16385e-08,4.02,8.73207e-11,4.02
2,0.0078125,57344,86272,0.00508153,1.00,0.000183015,1.50,3.63117e-05,2.00,1.16582e-05,2.00,7.21931e-10,4.01,5.43005e-12,4.01


==> results/test1/r4/tri/tri_k2_mu4_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.0345035,--,0.00564616,--,0.00756654,--,0.00279029,--,2.77872e-05,--,2.28839e-06,--
2,0.125,224,352,0.0172198,1.00,0.00730398,-0.37,0.00170931,2.15,0.000563539,2.31,1.44377e-06,4.27,9.53196e-08,4.59
2,0.0625,896,1376,0.00767659,1.17,0.0032081,1.19,0.00039191,2.12,0.0001254,2.17,7.55185e-08,4.26,4.69514e-09,4.34
2,0.03125,3584,5440,0.00363503,1.08,0.00119032,1.43,9.38161e-05,2.06,2.9773e-05,2.07,4.31795e-09,4.13,2.61867e-10,4.16
2,0.015625,14336,21632,0.00175995,1.05,0.000425812,1.48,2.2945e-05,2.03,7.26478e-06,2.04,2.57892e-10,4.07,1.553e-11,4.08
2,0.0078125,57344,86272,0.000864124,1.03,0.000150987,1.50,5.67301e-06,2.02,1.79496e-06,2.02,1.57504e-11,4.03,9.4701e-13,4.04


==> results/test1/r4/tri/tri_k2_mu5_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.00688277,--,0.00734712,--,0.00159409,--,0.00149945,--,2.28595e-06,--,1.81327e-06,--
2,0.125,224,352,0.00210763,1.71,0.00239015,1.62,0.000244154,2.71,0.000192813,2.96,5.37539e-08,5.41,2.99793e-08,5.92
2,0.0625,896,1376,0.000829738,1.34,0.00120146,0.99,4.54382e-05,2.43,2.62982e-05,2.87,1.86281e-09,4.85,5.57986e-10,5.75
2,0.03125,3584,5440,0.000374644,1.15,0.000458421,1.39,9.85527e-06,2.20,4.16028e-06,2.66,8.76446e-11,4.41,1.39627e-11,5.32
2,0.015625,14336,21632,0.000178188,1.07,0.000165187,1.47,2.33028e-06,2.08,8.13923e-07,2.35,4.90027e-12,4.16,5.34245e-13,4.71
2,0.0078125,57344,86272,8.69428e-05,1.04,5.86849e-05,1.49,5.70537e-07,2.03,1.85563e-07,2.13,2.93747e-13,4.06,2.77636e-14,4.27


==> results/test1/r4/tri/tri_k2_mu6_nu2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,WpVelocityComponentNormError,WpVelocityComponentNormErrorRate,WpVelocityComponentNormExactError,WpVelocityComponentNormExactErrorRate,L2VelocityComponentNormError,L2VelocityComponentNormErrorRate,L2VelocityComponentNormExactError,L2VelocityComponentNormExactErrorRate,EnergyError,EnergyErrorRate,EnergyExactError,EnergyExactErrorRate
2,0.25,56,92,0.00775464,--,0.013732,--,0.00200502,--,0.00155704,--,3.97572e-06,--,2.36831e-06,--
2,0.125,224,352,0.00165501,2.23,0.0022022,2.64,0.000203959,3.30,0.000193072,3.01,4.11509e-08,6.59,3.64023e-08,6.02
2,0.0625,896,1376,0.000390589,2.08,0.000280311,2.97,2.09395e-05,3.28,2.33517e-05,3.05,4.33761e-10,6.57,5.32504e-10,6.10
2,0.03125,3584,5440,0.000104549,1.90,7.18448e-05,1.96,2.69036e-06,2.96,2.90691e-06,3.01,7.16056e-12,5.92,8.25179e-12,6.01
2,0.015625,14336,21632,2.92179e-05,1.84,2.69783e-05,1.41,3.96287e-07,2.76,3.68771e-07,2.98,1.55363e-13,5.53,1.328e-13,5.96
2,0.0078125,57344,86272,1.00607e-05,1.54,9.70538e-06,1.47,6.99986e-08,2.50,4.86716e-08,2.92,4.84738e-15,5.00,2.31332e-15,5.84

